Characterization of SINR Region for Multiple Interfering Multicast in Power-Controlled Systems

This paper considers a wireless communication network consisting of multiple interfering multicast sessions. Different from a unicast system where each transmitter has only one receiver, in a multicast system, each transmitter has multiple receivers. It is a well known result for wireless unicast systems that the feasibility of an signal-to-interference-plus-noise power ratio (SINR) without power constraint is decided by the Perron-Frobenius eigenvalue of a nonnegative matrix. We generalize this result and propose necessary and sufficient conditions for the feasibility of an SINR in a wireless multicast system with and without power constraint. The feasible SINR region as well as its geometric properties are studied. Besides, an iterative algorithm is proposed which can efficiently check the feasibility condition and compute the boundary points of the feasible SINR region.

==> SINR_intersection2.txt <==
   Mu1             Mu2_a1          Mu2_b1          Mu2_a2          Mu2_b2          Mu2_a3          Mu2_b3          Mu2_a4          Mu2_b4         Min
   1.0000000e-02   8.4542058e+00   2.8373077e+02   7.6762711e+00   5.5030635e+01   2.4370487e+00   5.4647130e+02   2.3834819e+00   1.0599014e+02   2.3834819e+00
   2.0000000e-02   7.6329527e+00   1.4186538e+02   6.4517293e+00   2.7515317e+01   2.3802551e+00   2.7323565e+02   2.2801073e+00   5.2995068e+01   2.2801073e+00
   3.0000000e-02   6.9492611e+00   9.4576922e+01   5.5587656e+00   1.8343545e+01   2.3253713e+00   1.8215710e+02   2.1846906e+00   3.5330045e+01   2.1846906e+00
   4.0000000e-02   6.3712393e+00   7.0932692e+01   4.8787636e+00   1.3757659e+01   2.2723024e+00   1.3661783e+02   2.0963471e+00   2.6497534e+01   2.0963471e+00
   5.0000000e-02   5.8761465e+00   5.6746153e+01   4.3436564e+00   1.1006127e+01   2.2209600e+00   1.0929426e+02   2.0143182e+00   2.1198027e+01   2.0143182e+00
   6.0000000e-02   5.4473304e+00   4.7288461e+01   3.9115917e+00   9.1717725e+00   2.1712610e+00   9.1078550e+01   1.9379504e+00   1.7665023e+01   1.9379504e+00
   7.0000000e-02   5.0723176e+00   4.0532967e+01   3.5554201e+00   7.8615193e+00   2.1231279e+00   7.8067329e+01   1.8666772e+00   1.5141448e+01   1.8666772e+00
   8.0000000e-02   4.7415798e+00   3.5466346e+01   3.2567598e+00   6.8788294e+00   2.0764878e+00   6.8308913e+01   1.8000052e+00   1.3248767e+01   1.8000052e+00
   9.0000000e-02   4.4477132e+00   3.1525641e+01   3.0027218e+00   6.1145150e+00   2.0312723e+00   6.0719033e+01   1.7375028e+00   1.1776682e+01   1.7375028e+00
   1.0000000e-01   4.1848777e+00   2.8373077e+01   2.7840009e+00   5.5030635e+00   1.9874171e+00   5.4647130e+01   1.6787907e+00   1.0599014e+01   1.6787907e+00
   1.1000000e-01   3.9484045e+00   2.5793706e+01   2.5937108e+00   5.0027850e+00   1.9448617e+00   4.9679209e+01   1.6235343e+00   9.6354669e+00   1.6235343e+00
   1.2000000e-01   3.7345170e+00   2.3644231e+01   2.4266464e+00   4.5858862e+00   1.9035491e+00   4.5539275e+01   1.5714371e+00   8.8325113e+00   1.5714371e+00
   1.3000000e-01   3.5401269e+00   2.1825444e+01   2.2788002e+00   4.2331258e+00   1.8634258e+00   4.2036254e+01   1.5222359e+00   8.1530874e+00   1.5222359e+00
   1.4000000e-01   3.3626843e+00   2.0266483e+01   2.1470363e+00   3.9307596e+00   1.8244411e+00   3.9033664e+01   1.4756956e+00   7.5707240e+00   1.4756956e+00
   1.5000000e-01   3.2000656e+00   1.8915384e+01   2.0288660e+00   3.6687090e+00   1.7865472e+00   3.6431420e+01   1.4316060e+00   7.0660091e+00   1.4316060e+00
   1.6000000e-01   3.0504876e+00   1.7733173e+01   1.9222890e+00   3.4394147e+00   1.7496989e+00   3.4154456e+01   1.3897787e+00   6.6243835e+00   1.3897787e+00
   1.7000000e-01   2.9124421e+00   1.6690045e+01   1.8256788e+00   3.2370962e+00   1.7138536e+00   3.2145371e+01   1.3500437e+00   6.2347139e+00   1.3500437e+00
   1.8000000e-01   2.7846450e+00   1.5762820e+01   1.7376999e+00   3.0572575e+00   1.6789709e+00   3.0359517e+01   1.3122480e+00   5.8883409e+00   1.3122480e+00
   1.9000000e-01   2.6659957e+00   1.4933198e+01   1.6572450e+00   2.8963492e+00   1.6450124e+00   2.8761647e+01   1.2762529e+00   5.5784282e+00   1.2762529e+00
   2.0000000e-01   2.5555461e+00   1.4186538e+01   1.5833886e+00   2.7515317e+00   1.6119420e+00   2.7323565e+01   1.2419328e+00   5.2995068e+00   1.2419328e+00
   2.1000000e-01   2.4524745e+00   1.3510989e+01   1.5153507e+00   2.6205064e+00   1.5797253e+00   2.6022443e+01   1.2091733e+00   5.0471493e+00   1.2091733e+00
   2.2000000e-01   2.3560655e+00   1.2896853e+01   1.4524700e+00   2.5013925e+00   1.5483296e+00   2.4839605e+01   1.1778706e+00   4.8177335e+00   1.1778706e+00
   2.3000000e-01   2.2656934e+00   1.2336120e+01   1.3941814e+00   2.3926363e+00   1.5177239e+00   2.3759622e+01   1.1479293e+00   4.6082668e+00   1.1479293e+00
   2.4000000e-01   2.1808084e+00   1.1822115e+01   1.3399996e+00   2.2929431e+00   1.4878789e+00   2.2769638e+01   1.1192628e+00   4.4162557e+00   1.1192628e+00
   2.5000000e-01   2.1009254e+00   1.1349231e+01   1.2895055e+00   2.2012254e+00   1.4587664e+00   2.1858852e+01   1.0917911e+00   4.2396054e+00   1.0917911e+00
   2.6000000e-01   2.0256149e+00   1.0912722e+01   1.2423348e+00   2.1165629e+00   1.4303598e+00   2.1018127e+01   1.0654412e+00   4.0765437e+00   1.0654412e+00
   2.7000000e-01   1.9544953e+00   1.0508547e+01   1.1981699e+00   2.0381717e+00   1.4026339e+00   2.0239678e+01   1.0401457e+00   3.9255606e+00   1.0401457e+00
   2.8000000e-01   1.8872263e+00   1.0133242e+01   1.1567325e+00   1.9653798e+00   1.3755643e+00   1.9516832e+01   1.0158426e+00   3.7853620e+00   1.0158426e+00
   2.9000000e-01   1.8235033e+00   9.7838195e+00   1.1177773e+00   1.8976081e+00   1.3491281e+00   1.8843838e+01   9.9247456e-01   3.6548323e+00   9.9247456e-01
   3.0000000e-01   1.7630532e+00   9.4576922e+00   1.0810879e+00   1.8343545e+00   1.3233032e+00   1.8215710e+01   9.6998868e-01   3.5330045e+00   9.6998868e-01
   3.1000000e-01   1.7056301e+00   9.1526054e+00   1.0464722e+00   1.7751818e+00   1.2980688e+00   1.7628106e+01   9.4833591e-01   3.4190367e+00   9.4833591e-01
   3.2000000e-01   1.6510122e+00   8.8665865e+00   1.0137591e+00   1.7197073e+00   1.2734048e+00   1.7077228e+01   9.2747080e-01   3.3121918e+00   9.2747080e-01
   3.3000000e-01   1.5989989e+00   8.5979020e+00   9.8279609e-01   1.6675950e+00   1.2492921e+00   1.6559736e+01   9.0735113e-01   3.2118223e+00   9.0735113e-01
   3.4000000e-01   1.5494082e+00   8.3450225e+00   9.5344628e-01   1.6185481e+00   1.2257124e+00   1.6072685e+01   8.8793767e-01   3.1173569e+00   8.8793767e-01
   3.5000000e-01   1.5020747e+00   8.1065933e+00   9.2558684e-01   1.5723039e+00   1.2026482e+00   1.5613466e+01   8.6919386e-01   3.0282896e+00   8.6919386e-01
   3.6000000e-01   1.4568477e+00   7.8814102e+00   8.9910706e-01   1.5286287e+00   1.1800828e+00   1.5179758e+01   8.5108565e-01   2.9441704e+00   8.5108565e-01
   3.7000000e-01   1.4135897e+00   7.6683991e+00   8.7390691e-01   1.4873145e+00   1.1580002e+00   1.4769495e+01   8.3358125e-01   2.8645983e+00   8.3358125e-01
   3.8000000e-01   1.3721747e+00   7.4665991e+00   8.4989585e-01   1.4481746e+00   1.1363851e+00   1.4380824e+01   8.1665095e-01   2.7892141e+00   8.1665095e-01
   3.9000000e-01   1.3324876e+00   7.2751479e+00   8.2699163e-01   1.4110419e+00   1.1152227e+00   1.4012085e+01   8.0026696e-01   2.7176958e+00   8.0026696e-01
   4.0000000e-01   1.2944223e+00   7.0932692e+00   8.0511946e-01   1.3757659e+00   1.0944991e+00   1.3661783e+01   7.8440327e-01   2.6497534e+00   7.8440327e-01
   4.1000000e-01   1.2578814e+00   6.9202626e+00   7.8421112e-01   1.3422106e+00   1.0742006e+00   1.3328568e+01   7.6903547e-01   2.5851253e+00   7.6903547e-01
   4.2000000e-01   1.2227752e+00   6.7554944e+00   7.6420427e-01   1.3102532e+00   1.0543143e+00   1.3011221e+01   7.5414066e-01   2.5235747e+00   7.5414066e-01
   4.3000000e-01   1.1890208e+00   6.5983899e+00   7.4504183e-01   1.2797822e+00   1.0348279e+00   1.2708635e+01   7.3969736e-01   2.4648869e+00   7.3969736e-01
   4.4000000e-01   1.1565416e+00   6.4484265e+00   7.2667146e-01   1.2506962e+00   1.0157294e+00   1.2419802e+01   7.2568532e-01   2.4088667e+00   7.2568532e-01
   4.5000000e-01   1.1252667e+00   6.3051281e+00   7.0904504e-01   1.2229030e+00   9.9700720e-01   1.2143807e+01   7.1208552e-01   2.3553364e+00   7.0904504e-01
   4.6000000e-01   1.0951302e+00   6.1680601e+00   6.9211826e-01   1.1963181e+00   9.7865043e-01   1.1879811e+01   6.9888004e-01   2.3041334e+00   6.9211826e-01
   4.7000000e-01   1.0660713e+00   6.0368248e+00   6.7585030e-01   1.1708646e+00   9.6064846e-01   1.1627049e+01   6.8605196e-01   2.2551093e+00   6.7585030e-01
   4.8000000e-01   1.0380330e+00   5.9110576e+00   6.6020342e-01   1.1464716e+00   9.4299109e-01   1.1384819e+01   6.7358533e-01   2.2081278e+00   6.6020342e-01
   4.9000000e-01   1.0109625e+00   5.7904238e+00   6.4514271e-01   1.1230742e+00   9.2566852e-01   1.1152476e+01   6.6146510e-01   2.1630640e+00   6.4514271e-01
   5.0000000e-01   9.8481061e-01   5.6746153e+00   6.3063585e-01   1.1006127e+00   9.0867133e-01   1.0929426e+01   6.4967701e-01   2.1198027e+00   6.3063585e-01
   5.1000000e-01   9.5953132e-01   5.5633484e+00   6.1665283e-01   1.0790321e+00   8.9199042e-01   1.0715124e+01   6.3820761e-01   2.0782380e+00   6.1665283e-01
   5.2000000e-01   9.3508167e-01   5.4563609e+00   6.0316578e-01   1.0582814e+00   8.7561706e-01   1.0509063e+01   6.2704414e-01   2.0382718e+00   6.0316578e-01
   5.3000000e-01   9.1142149e-01   5.3534107e+00   5.9014878e-01   1.0383139e+00   8.5954281e-01   1.0310779e+01   6.1617453e-01   1.9998139e+00   5.9014878e-01
   5.4000000e-01   8.8851314e-01   5.2542735e+00   5.7757768e-01   1.0190858e+00   8.4375955e-01   1.0119839e+01   6.0558731e-01   1.9627803e+00   5.7757768e-01
   5.5000000e-01   8.6632134e-01   5.1587412e+00   5.6542994e-01   1.0005570e+00   8.2825945e-01   9.9358418e+00   5.9527163e-01   1.9270934e+00   5.6542994e-01
   5.6000000e-01   8.4481300e-01   5.0666208e+00   5.5368453e-01   9.8268991e-01   8.1303497e-01   9.7584161e+00   5.8521718e-01   1.8926810e+00   5.5368453e-01
   5.7000000e-01   8.2395701e-01   4.9777327e+00   5.4232180e-01   9.6544973e-01   7.9807880e-01   9.5872158e+00   5.7541414e-01   1.8594761e+00   5.4232180e-01
   5.8000000e-01   8.0372415e-01   4.8919098e+00   5.3132335e-01   9.4880405e-01   7.8338393e-01   9.4219190e+00   5.6585322e-01   1.8274161e+00   5.3132335e-01
   5.9000000e-01   7.8408690e-01   4.8089960e+00   5.2067192e-01   9.3272262e-01   7.6894356e-01   9.2622254e+00   5.5652554e-01   1.7964430e+00   5.2067192e-01
   6.0000000e-01   7.6501934e-01   4.7288461e+00   5.1035135e-01   9.1717725e-01   7.5475114e-01   9.1078550e+00   5.4742269e-01   1.7665023e+00   5.1035135e-01
   6.1000000e-01   7.4649703e-01   4.6513240e+00   5.0034646e-01   9.0214156e-01   7.4080034e-01   8.9585459e+00   5.3853662e-01   1.7375432e+00   5.0034646e-01
   6.2000000e-01   7.2849691e-01   4.5763027e+00   4.9064299e-01   8.8759088e-01   7.2708503e-01   8.8140532e+00   5.2985968e-01   1.7095183e+00   4.9064299e-01
   6.3000000e-01   7.1099722e-01   4.5036630e+00   4.8122751e-01   8.7350214e-01   7.1359931e-01   8.6741476e+00   5.2138457e-01   1.6823831e+00   4.8122751e-01
   6.4000000e-01   6.9397736e-01   4.4332932e+00   4.7208740e-01   8.5985367e-01   7.0033746e-01   8.5386141e+00   5.1310435e-01   1.6560959e+00   4.7208740e-01
   6.5000000e-01   6.7741787e-01   4.3650887e+00   4.6321074e-01   8.4662515e-01   6.8729395e-01   8.4072508e+00   5.0501235e-01   1.6306175e+00   4.6321074e-01
   6.6000000e-01   6.6130032e-01   4.2989510e+00   4.5458631e-01   8.3379750e-01   6.7446343e-01   8.2798682e+00   4.9710223e-01   1.6059112e+00   4.5458631e-01
   6.7000000e-01   6.4560725e-01   4.2347876e+00   4.4620351e-01   8.2135276e-01   6.6184072e-01   8.1562881e+00   4.8936794e-01   1.5819423e+00   4.4620351e-01
   6.8000000e-01   6.3032211e-01   4.1725113e+00   4.3805232e-01   8.0927404e-01   6.4942083e-01   8.0363426e+00   4.8180366e-01   1.5586785e+00   4.3805232e-01
   6.9000000e-01   6.1542920e-01   4.1120401e+00   4.3012327e-01   7.9754543e-01   6.3719890e-01   7.9198739e+00   4.7440386e-01   1.5360889e+00   4.3012327e-01
   7.0000000e-01   6.0091360e-01   4.0532967e+00   4.2240742e-01   7.8615193e-01   6.2517023e-01   7.8067329e+00   4.6716323e-01   1.5141448e+00   4.2240742e-01
   7.1000000e-01   5.8676117e-01   3.9962080e+00   4.1489626e-01   7.7507936e-01   6.1333028e-01   7.6967789e+00   4.6007669e-01   1.4928188e+00   4.1489626e-01
   7.2000000e-01   5.7295844e-01   3.9407051e+00   4.0758177e-01   7.6431437e-01   6.0167463e-01   7.5898792e+00   4.5313937e-01   1.4720852e+00   4.0758177e-01
   7.3000000e-01   5.5949261e-01   3.8867228e+00   4.0045631e-01   7.5384431e-01   5.9019903e-01   7.4859082e+00   4.4634661e-01   1.4519197e+00   4.0045631e-01
   7.4000000e-01   5.4635149e-01   3.8341995e+00   3.9351266e-01   7.4365723e-01   5.7889932e-01   7.3847473e+00   4.3969394e-01   1.4322991e+00   3.9351266e-01
   7.5000000e-01   5.3352348e-01   3.7830769e+00   3.8674395e-01   7.3374180e-01   5.6777151e-01   7.2862840e+00   4.3317706e-01   1.4132018e+00   3.8674395e-01
   7.6000000e-01   5.2099752e-01   3.7332996e+00   3.8014363e-01   7.2408730e-01   5.5681168e-01   7.1904118e+00   4.2679186e-01   1.3946071e+00   3.8014363e-01
   7.7000000e-01   5.0876306e-01   3.6848151e+00   3.7370552e-01   7.1468357e-01   5.4601608e-01   7.0970299e+00   4.2053439e-01   1.3764953e+00   3.7370552e-01
   7.8000000e-01   4.9681004e-01   3.6375739e+00   3.6742370e-01   7.0552096e-01   5.3538103e-01   7.0060423e+00   4.1440085e-01   1.3588479e+00   3.6742370e-01
   7.9000000e-01   4.8512887e-01   3.5915287e+00   3.6129254e-01   6.9659031e-01   5.2490297e-01   6.9173582e+00   4.0838761e-01   1.3416473e+00   3.6129254e-01
   8.0000000e-01   4.7371038e-01   3.5466346e+00   3.5530670e-01   6.8788294e-01   5.1457847e-01   6.8308913e+00   4.0249115e-01   1.3248767e+00   3.5530670e-01
   8.1000000e-01   4.6254579e-01   3.5028490e+00   3.4946106e-01   6.7939055e-01   5.0440416e-01   6.7465593e+00   3.9670810e-01   1.3085202e+00   3.4946106e-01
   8.2000000e-01   4.5162675e-01   3.4601313e+00   3.4375076e-01   6.7110530e-01   4.9437680e-01   6.6642841e+00   3.9103523e-01   1.2925626e+00   3.4375076e-01
   8.3000000e-01   4.4094523e-01   3.4184430e+00   3.3817116e-01   6.6301970e-01   4.8449322e-01   6.5839916e+00   3.8546941e-01   1.2769896e+00   3.3817116e-01
   8.4000000e-01   4.3049357e-01   3.3777472e+00   3.3271780e-01   6.5512661e-01   4.7475036e-01   6.5056107e+00   3.8000765e-01   1.2617873e+00   3.3271780e-01
   8.5000000e-01   4.2026442e-01   3.3380090e+00   3.2738647e-01   6.4741923e-01   4.6514522e-01   6.4290741e+00   3.7464705e-01   1.2469428e+00   3.2738647e-01
   8.6000000e-01   4.1025076e-01   3.2991950e+00   3.2217310e-01   6.3989110e-01   4.5567491e-01   6.3543174e+00   3.6938482e-01   1.2324434e+00   3.2217310e-01
   8.7000000e-01   4.0044585e-01   3.2612732e+00   3.1707383e-01   6.3253603e-01   4.4633661e-01   6.2812793e+00   3.6421829e-01   1.2182774e+00   3.1707383e-01
   8.8000000e-01   3.9084323e-01   3.2242133e+00   3.1208495e-01   6.2534812e-01   4.3712759e-01   6.2099011e+00   3.5914487e-01   1.2044334e+00   3.1208495e-01
   8.9000000e-01   3.8143670e-01   3.1879861e+00   3.0720291e-01   6.1832174e-01   4.2804516e-01   6.1401270e+00   3.5416206e-01   1.1909004e+00   3.0720291e-01
   9.0000000e-01   3.7222031e-01   3.1525641e+00   3.0242432e-01   6.1145150e-01   4.1908674e-01   6.0719033e+00   3.4926746e-01   1.1776682e+00   3.0242432e-01
   9.1000000e-01   3.6318837e-01   3.1179205e+00   2.9774593e-01   6.0473225e-01   4.1024981e-01   6.0051791e+00   3.4445874e-01   1.1647268e+00   2.9774593e-01
   9.2000000e-01   3.5433537e-01   3.0840301e+00   2.9316461e-01   5.9815907e-01   4.0153192e-01   5.9399054e+00   3.3973367e-01   1.1520667e+00   2.9316461e-01
   9.3000000e-01   3.4565607e-01   3.0508685e+00   2.8867738e-01   5.9172726e-01   3.9293066e-01   5.8760355e+00   3.3509008e-01   1.1396789e+00   2.8867738e-01
   9.4000000e-01   3.3714540e-01   3.0184124e+00   2.8428136e-01   5.8543229e-01   3.8444373e-01   5.8135245e+00   3.3052587e-01   1.1275546e+00   2.8428136e-01
   9.5000000e-01   3.2879849e-01   2.9866396e+00   2.7997381e-01   5.7926984e-01   3.7606885e-01   5.7523295e+00   3.2603905e-01   1.1156856e+00   2.7997381e-01
   9.6000000e-01   3.2061066e-01   2.9555288e+00   2.7575208e-01   5.7323578e-01   3.6780382e-01   5.6924094e+00   3.2162764e-01   1.1040639e+00   2.7575208e-01
   9.7000000e-01   3.1257740e-01   2.9250594e+00   2.7161363e-01   5.6732613e-01   3.5964649e-01   5.6337247e+00   3.1728977e-01   1.0926818e+00   2.7161363e-01
   9.8000000e-01   3.0469438e-01   2.8952119e+00   2.6755601e-01   5.6153709e-01   3.5159478e-01   5.5762378e+00   3.1302361e-01   1.0815320e+00   2.6755601e-01
   9.9000000e-01   2.9695742e-01   2.8659673e+00   2.6357690e-01   5.5586500e-01   3.4364663e-01   5.5199121e+00   3.0882740e-01   1.0706074e+00   2.6357690e-01
   1.0000000e+00   2.8936251e-01   2.8373077e+00   2.5967402e-01   5.5030635e-01   3.3580008e-01   5.4647130e+00   3.0469943e-01   1.0599014e+00   2.5967402e-01
   1.0100000e+00   2.8190576e-01   2.8092155e+00   2.5584520e-01   5.4485777e-01   3.2805317e-01   5.4106069e+00   3.0063805e-01   1.0494073e+00   2.5584520e-01
   1.0200000e+00   2.7458343e-01   2.7816742e+00   2.5208837e-01   5.3951603e-01   3.2040404e-01   5.3575618e+00   2.9664166e-01   1.0391190e+00   2.5208837e-01
   1.0300000e+00   2.6739194e-01   2.7546676e+00   2.4840151e-01   5.3427801e-01   3.1285082e-01   5.3055466e+00   2.9270872e-01   1.0290304e+00   2.4840151e-01
   1.0400000e+00   2.6032779e-01   2.7281804e+00   2.4478268e-01   5.2914072e-01   3.0539175e-01   5.2545317e+00   2.8883773e-01   1.0191359e+00   2.4478268e-01
   1.0500000e+00   2.5338764e-01   2.7021978e+00   2.4123001e-01   5.2410128e-01   2.9802505e-01   5.2044886e+00   2.8502722e-01   1.0094299e+00   2.4123001e-01
   1.0600000e+00   2.4656825e-01   2.6767053e+00   2.3774172e-01   5.1915693e-01   2.9074904e-01   5.1553896e+00   2.8127581e-01   9.9990695e-01   2.3774172e-01
   1.0700000e+00   2.3986650e-01   2.6516894e+00   2.3431605e-01   5.1430500e-01   2.8356204e-01   5.1072084e+00   2.7758212e-01   9.9056202e-01   2.3431605e-01
   1.0800000e+00   2.3327937e-01   2.6271367e+00   2.3095135e-01   5.0954292e-01   2.7646243e-01   5.0599194e+00   2.7394482e-01   9.8139015e-01   2.3095135e-01
   1.0900000e+00   2.2680394e-01   2.6030346e+00   2.2764600e-01   5.0486821e-01   2.6944863e-01   5.0134982e+00   2.7036265e-01   9.7238657e-01   2.2680394e-01
   1.1000000e+00   2.2043739e-01   2.5793706e+00   2.2439844e-01   5.0027850e-01   2.6251909e-01   4.9679209e+00   2.6683435e-01   9.6354669e-01   2.2043739e-01
   1.1100000e+00   2.1417701e-01   2.5561330e+00   2.2120718e-01   4.9577149e-01   2.5567230e-01   4.9231649e+00   2.6335873e-01   9.5486609e-01   2.1417701e-01
   1.1200000e+00   2.0802015e-01   2.5333104e+00   2.1807075e-01   4.9134495e-01   2.4890678e-01   4.8792080e+00   2.5993460e-01   9.4634050e-01   2.0802015e-01
   1.1300000e+00   2.0196428e-01   2.5108917e+00   2.1498776e-01   4.8699677e-01   2.4222111e-01   4.8360292e+00   2.5656083e-01   9.3796581e-01   2.0196428e-01
   1.1400000e+00   1.9600693e-01   2.4888664e+00   2.1195685e-01   4.8272487e-01   2.3561387e-01   4.7936079e+00   2.5323632e-01   9.2973804e-01   1.9600693e-01
   1.1500000e+00   1.9014570e-01   2.4672241e+00   2.0897672e-01   4.7852726e-01   2.2908369e-01   4.7519243e+00   2.4996000e-01   9.2165336e-01   1.9014570e-01
   1.1600000e+00   1.8437830e-01   2.4459549e+00   2.0604609e-01   4.7440202e-01   2.2262924e-01   4.7109595e+00   2.4673083e-01   9.1370807e-01   1.8437830e-01
   1.1700000e+00   1.7870250e-01   2.4250493e+00   2.0316376e-01   4.7034731e-01   2.1624919e-01   4.6706949e+00   2.4354779e-01   9.0589860e-01   1.7870250e-01
   1.1800000e+00   1.7311611e-01   2.4044980e+00   2.0032852e-01   4.6636131e-01   2.0994228e-01   4.6311127e+00   2.4040991e-01   8.9822149e-01   1.7311611e-01
   1.1900000e+00   1.6761706e-01   2.3842922e+00   1.9753924e-01   4.6244231e-01   2.0370725e-01   4.5921958e+00   2.3731624e-01   8.9067341e-01   1.6761706e-01
   1.2000000e+00   1.6220330e-01   2.3644231e+00   1.9479482e-01   4.5858862e-01   1.9754289e-01   4.5539275e+00   2.3426583e-01   8.8325113e-01   1.6220330e-01
   1.2100000e+00   1.5687287e-01   2.3448824e+00   1.9209416e-01   4.5479864e-01   1.9144798e-01   4.5162917e+00   2.3125780e-01   8.7595154e-01   1.5687287e-01
   1.2200000e+00   1.5162385e-01   2.3256620e+00   1.8943625e-01   4.5107078e-01   1.8542138e-01   4.4792730e+00   2.2829127e-01   8.6877161e-01   1.5162385e-01
   1.2300000e+00   1.4645440e-01   2.3067542e+00   1.8682006e-01   4.4740354e-01   1.7946193e-01   4.4428561e+00   2.2536538e-01   8.6170842e-01   1.4645440e-01
   1.2400000e+00   1.4136273e-01   2.2881513e+00   1.8424463e-01   4.4379544e-01   1.7356852e-01   4.4070266e+00   2.2247930e-01   8.5475916e-01   1.4136273e-01
   1.2500000e+00   1.3634708e-01   2.2698461e+00   1.8170901e-01   4.4024508e-01   1.6774006e-01   4.3717704e+00   2.1963223e-01   8.4792109e-01   1.3634708e-01
   1.2600000e+00   1.3140577e-01   2.2518315e+00   1.7921228e-01   4.3675107e-01   1.6197549e-01   4.3370738e+00   2.1682337e-01   8.4119156e-01   1.3140577e-01
   1.2700000e+00   1.2653716e-01   2.2341005e+00   1.7675356e-01   4.3331209e-01   1.5627375e-01   4.3029236e+00   2.1405198e-01   8.3456800e-01   1.2653716e-01
   1.2800000e+00   1.2173965e-01   2.2166466e+00   1.7433198e-01   4.2992683e-01   1.5063382e-01   4.2693070e+00   2.1131730e-01   8.2804794e-01   1.2173965e-01
   1.2900000e+00   1.1701171e-01   2.1994633e+00   1.7194671e-01   4.2659407e-01   1.4505471e-01   4.2362116e+00   2.0861860e-01   8.2162896e-01   1.1701171e-01
   1.3000000e+00   1.1235182e-01   2.1825444e+00   1.6959694e-01   4.2331258e-01   1.3953543e-01   4.2036254e+00   2.0595519e-01   8.1530874e-01   1.1235182e-01
   1.3100000e+00   1.0775853e-01   2.1658837e+00   1.6728189e-01   4.2008118e-01   1.3407503e-01   4.1715366e+00   2.0332637e-01   8.0908501e-01   1.0775853e-01
   1.3200000e+00   1.0323042e-01   2.1494755e+00   1.6500078e-01   4.1689875e-01   1.2867258e-01   4.1399341e+00   2.0073147e-01   8.0295558e-01   1.0323042e-01
   1.3300000e+00   9.8766114e-02   2.1333140e+00   1.6275288e-01   4.1376417e-01   1.2332715e-01   4.1088068e+00   1.9816985e-01   7.9691832e-01   9.8766114e-02
   1.3400000e+00   9.4364271e-02   2.1173938e+00   1.6053747e-01   4.1067638e-01   1.1803784e-01   4.0781440e+00   1.9564086e-01   7.9097117e-01   9.4364271e-02
   1.3500000e+00   9.0023591e-02   2.1017094e+00   1.5835384e-01   4.0763433e-01   1.1280379e-01   4.0479356e+00   1.9314389e-01   7.8511212e-01   9.0023591e-02
   1.3600000e+00   8.5742807e-02   2.0862556e+00   1.5620132e-01   4.0463702e-01   1.0762412e-01   4.0181713e+00   1.9067833e-01   7.7933924e-01   8.5742807e-02
   1.3700000e+00   8.1520688e-02   2.0710275e+00   1.5407926e-01   4.0168347e-01   1.0249799e-01   3.9888416e+00   1.8824360e-01   7.7365063e-01   8.1520688e-02
   1.3800000e+00   7.7356036e-02   2.0560200e+00   1.5198700e-01   3.9877272e-01   9.7424574e-02   3.9599370e+00   1.8583911e-01   7.6804447e-01   7.7356036e-02
   1.3900000e+00   7.3247686e-02   2.0412285e+00   1.4992392e-01   3.9590385e-01   9.2403069e-02   3.9314482e+00   1.8346432e-01   7.6251897e-01   7.3247686e-02
   1.4000000e+00   6.9194504e-02   2.0266483e+00   1.4788942e-01   3.9307596e-01   8.7432679e-02   3.9033664e+00   1.8111866e-01   7.5707240e-01   6.9194504e-02
   1.4100000e+00   6.5195385e-02   2.0122749e+00   1.4588291e-01   3.9028819e-01   8.2512627e-02   3.8756830e+00   1.7880162e-01   7.5170309e-01   6.5195385e-02
   1.4200000e+00   6.1249256e-02   1.9981040e+00   1.4390381e-01   3.8753968e-01   7.7642153e-02   3.8483894e+00   1.7651266e-01   7.4640941e-01   6.1249256e-02
   1.4300000e+00   5.7355071e-02   1.9841312e+00   1.4195157e-01   3.8482961e-01   7.2820511e-02   3.8214776e+00   1.7425128e-01   7.4118976e-01   5.7355071e-02
   1.4400000e+00   5.3511809e-02   1.9703525e+00   1.4002564e-01   3.8215719e-01   6.8046970e-02   3.7949396e+00   1.7201699e-01   7.3604261e-01   5.3511809e-02
   1.4500000e+00   4.9718480e-02   1.9567639e+00   1.3812549e-01   3.7952162e-01   6.3320814e-02   3.7687676e+00   1.6980931e-01   7.3096646e-01   4.9718480e-02
   1.4600000e+00   4.5974115e-02   1.9433614e+00   1.3625062e-01   3.7692216e-01   5.8641341e-02   3.7429541e+00   1.6762775e-01   7.2595984e-01   4.5974115e-02
   1.4700000e+00   4.2277774e-02   1.9301413e+00   1.3440051e-01   3.7435806e-01   5.4007863e-02   3.7174918e+00   1.6547186e-01   7.2102133e-01   4.2277774e-02
   1.4800000e+00   3.8628538e-02   1.9170998e+00   1.3257469e-01   3.7182861e-01   4.9419705e-02   3.6923736e+00   1.6334118e-01   7.1614957e-01   3.8628538e-02
   1.4900000e+00   3.5025512e-02   1.9042333e+00   1.3077267e-01   3.6933312e-01   4.4876205e-02   3.6675926e+00   1.6123529e-01   7.1134320e-01   3.5025512e-02
   1.5000000e+00   3.1467824e-02   1.8915384e+00   1.2899400e-01   3.6687090e-01   4.0376714e-02   3.6431420e+00   1.5915374e-01   7.0660091e-01   3.1467824e-02
   1.5100000e+00   2.7954625e-02   1.8790117e+00   1.2723822e-01   3.6444129e-01   3.5920596e-02   3.6190152e+00   1.5709613e-01   7.0192143e-01   2.7954625e-02
   1.5200000e+00   2.4485083e-02   1.8666498e+00   1.2550490e-01   3.6204365e-01   3.1507227e-02   3.5952059e+00   1.5506203e-01   6.9730353e-01   2.4485083e-02
   1.5300000e+00   2.1058391e-02   1.8544495e+00   1.2379360e-01   3.5967735e-01   2.7135995e-02   3.5717078e+00   1.5305104e-01   6.9274599e-01   2.1058391e-02
   1.5400000e+00   1.7673760e-02   1.8424076e+00   1.2210391e-01   3.5734178e-01   2.2806299e-02   3.5485149e+00   1.5106279e-01   6.8824764e-01   1.7673760e-02
   1.5500000e+00   1.4330420e-02   1.8305211e+00   1.2043543e-01   3.5503635e-01   1.8517550e-02   3.5256213e+00   1.4909687e-01   6.8380733e-01   1.4330420e-02
   1.5600000e+00   1.1027620e-02   1.8187870e+00   1.1878774e-01   3.5276048e-01   1.4269169e-02   3.5030212e+00   1.4715293e-01   6.7942395e-01   1.1027620e-02
   1.5700000e+00   7.7646273e-03   1.8072023e+00   1.1716048e-01   3.5051360e-01   1.0060590e-02   3.4807089e+00   1.4523058e-01   6.7509641e-01   7.7646273e-03
   1.5800000e+00   4.5407262e-03   1.7957643e+00   1.1555326e-01   3.4829516e-01   5.8912555e-03   3.4586791e+00   1.4332948e-01   6.7082365e-01   4.5407262e-03
   1.5900000e+00   1.3552186e-03   1.7844702e+00   1.1396572e-01   3.4610462e-01   1.7606193e-03   3.4369264e+00   1.4144928e-01   6.6660463e-01   1.3552186e-03
   1.6000000e+00  -1.7925774e-03   1.7733173e+00   1.1239749e-01   3.4394147e-01  -2.3318549e-03   3.4154456e+00   1.3958962e-01   6.6243835e-01  -2.3318549e-03
   1.6100000e+00  -4.9033274e-03   1.7623029e+00   1.1084822e-01   3.4180519e-01  -6.3866934e-03   3.3942317e+00   1.3775018e-01   6.5832383e-01  -6.3866934e-03
   1.6200000e+00  -7.9776817e-03   1.7514245e+00   1.0931758e-01   3.3969528e-01  -1.0404413e-02   3.3732796e+00   1.3593063e-01   6.5426010e-01  -1.0404413e-02
   1.6300000e+00  -1.1016275e-02   1.7406795e+00   1.0780522e-01   3.3761126e-01  -1.4385521e-02   3.3525847e+00   1.3413064e-01   6.5024623e-01  -1.4385521e-02
   1.6400000e+00  -1.4019728e-02   1.7300656e+00   1.0631083e-01   3.3555265e-01  -1.8330516e-02   3.3321421e+00   1.3234991e-01   6.4628132e-01  -1.8330516e-02
   1.6500000e+00  -1.6988647e-02   1.7195804e+00   1.0483408e-01   3.3351900e-01  -2.2239887e-02   3.3119473e+00   1.3058813e-01   6.4236446e-01  -2.2239887e-02
   1.6600000e+00  -1.9923624e-02   1.7092215e+00   1.0337467e-01   3.3150985e-01  -2.6114114e-02   3.2919958e+00   1.2884499e-01   6.3849480e-01  -2.6114114e-02
   1.6700000e+00  -2.2825237e-02   1.6989866e+00   1.0193229e-01   3.2952476e-01  -2.9953670e-02   3.2722832e+00   1.2712020e-01   6.3467147e-01  -2.9953670e-02
   1.6800000e+00  -2.5694053e-02   1.6888736e+00   1.0050664e-01   3.2756330e-01  -3.3759016e-02   3.2528054e+00   1.2541347e-01   6.3089367e-01  -3.3759016e-02
   1.6900000e+00  -2.8530624e-02   1.6788803e+00   9.9097439e-02   3.2562506e-01  -3.7530609e-02   3.2335580e+00   1.2372452e-01   6.2716057e-01  -3.7530609e-02
   1.7000000e+00  -3.1335490e-02   1.6690045e+00   9.7704397e-02   3.2370962e-01  -4.1268896e-02   3.2145371e+00   1.2205308e-01   6.2347139e-01  -4.1268896e-02
   1.7100000e+00  -3.4109182e-02   1.6592442e+00   9.6327242e-02   3.2181658e-01  -4.4974316e-02   3.1957386e+00   1.2039887e-01   6.1982536e-01  -4.4974316e-02
   1.7200000e+00  -3.6852214e-02   1.6495975e+00   9.4965701e-02   3.1994555e-01  -4.8647300e-02   3.1771587e+00   1.1876163e-01   6.1622172e-01  -4.8647300e-02
   1.7300000e+00  -3.9565094e-02   1.6400622e+00   9.3619511e-02   3.1809616e-01  -5.2288272e-02   3.1587936e+00   1.1714109e-01   6.1265975e-01  -5.2288272e-02
   1.7400000e+00  -4.2248315e-02   1.6306366e+00   9.2288415e-02   3.1626802e-01  -5.5897650e-02   3.1406397e+00   1.1553701e-01   6.0913871e-01  -5.5897650e-02
   1.7500000e+00  -4.4902360e-02   1.6213187e+00   9.0972159e-02   3.1446077e-01  -5.9475842e-02   3.1226931e+00   1.1394914e-01   6.0565792e-01  -5.9475842e-02
   1.7600000e+00  -4.7527705e-02   1.6121066e+00   8.9670497e-02   3.1267406e-01  -6.3023251e-02   3.1049506e+00   1.1237722e-01   6.0221668e-01  -6.3023251e-02
   1.7700000e+00  -5.0124810e-02   1.6029987e+00   8.8383187e-02   3.1090754e-01  -6.6540273e-02   3.0874085e+00   1.1082103e-01   5.9881433e-01  -6.6540273e-02
   1.7800000e+00  -5.2694130e-02   1.5939931e+00   8.7109994e-02   3.0916087e-01  -7.0027297e-02   3.0700635e+00   1.0928032e-01   5.9545020e-01  -7.0027297e-02
   1.7900000e+00  -5.5236109e-02   1.5850881e+00   8.5850686e-02   3.0743371e-01  -7.3484704e-02   3.0529123e+00   1.0775487e-01   5.9212367e-01  -7.3484704e-02
   1.8000000e+00  -5.7751179e-02   1.5762820e+00   8.4605037e-02   3.0572575e-01  -7.6912870e-02   3.0359517e+00   1.0624444e-01   5.8883409e-01  -7.6912870e-02
   1.8100000e+00  -6.0239767e-02   1.5675733e+00   8.3372827e-02   3.0403666e-01  -8.0312164e-02   3.0191785e+00   1.0474883e-01   5.8558086e-01  -8.0312164e-02
   1.8200000e+00  -6.2702288e-02   1.5589603e+00   8.2153839e-02   3.0236613e-01  -8.3682951e-02   3.0025896e+00   1.0326781e-01   5.8236339e-01  -8.3682951e-02
   1.8300000e+00  -6.5139150e-02   1.5504413e+00   8.0947861e-02   3.0071385e-01  -8.7025587e-02   2.9861820e+00   1.0180117e-01   5.7918107e-01  -8.7025587e-02
   1.8400000e+00  -6.7550751e-02   1.5420150e+00   7.9754687e-02   2.9907954e-01  -9.0340423e-02   2.9699527e+00   1.0034870e-01   5.7603335e-01  -9.0340423e-02
   1.8500000e+00  -6.9937483e-02   1.5336798e+00   7.8574113e-02   2.9746289e-01  -9.3627804e-02   2.9538989e+00   9.8910203e-02   5.7291966e-01  -9.3627804e-02
   1.8600000e+00  -7.2299729e-02   1.5254342e+00   7.7405941e-02   2.9586363e-01  -9.6888071e-02   2.9380177e+00   9.7485469e-02   5.6983944e-01  -9.6888071e-02
   1.8700000e+00  -7.4637862e-02   1.5172768e+00   7.6249976e-02   2.9428147e-01  -1.0012156e-01   2.9223064e+00   9.6074306e-02   5.6679217e-01  -1.0012156e-01
   1.8800000e+00  -7.6952251e-02   1.5092062e+00   7.5106029e-02   2.9271614e-01  -1.0332859e-01   2.9067622e+00   9.4676519e-02   5.6377732e-01  -1.0332859e-01
   1.8900000e+00  -7.9243254e-02   1.5012210e+00   7.3973912e-02   2.9116738e-01  -1.0650950e-01   2.8913825e+00   9.3291921e-02   5.6079437e-01  -1.0650950e-01
   1.9000000e+00  -8.1511226e-02   1.4933198e+00   7.2853443e-02   2.8963492e-01  -1.0966459e-01   2.8761647e+00   9.1920325e-02   5.5784282e-01  -1.0966459e-01
   1.9100000e+00  -8.3756512e-02   1.4855014e+00   7.1744444e-02   2.8811851e-01  -1.1279419e-01   2.8611063e+00   9.0561548e-02   5.5492218e-01  -1.1279419e-01
   1.9200000e+00  -8.5979449e-02   1.4777644e+00   7.0646739e-02   2.8661789e-01  -1.1589859e-01   2.8462047e+00   8.9215413e-02   5.5203196e-01  -1.1589859e-01
   1.9300000e+00  -8.8180371e-02   1.4701076e+00   6.9560156e-02   2.8513282e-01  -1.1897811e-01   2.8314575e+00   8.7881743e-02   5.4917169e-01  -1.1897811e-01
   1.9400000e+00  -9.0359602e-02   1.4625297e+00   6.8484527e-02   2.8366307e-01  -1.2203304e-01   2.8168624e+00   8.6560366e-02   5.4634091e-01  -1.2203304e-01
   1.9500000e+00  -9.2517462e-02   1.4550296e+00   6.7419688e-02   2.8220838e-01  -1.2506368e-01   2.8024169e+00   8.5251113e-02   5.4353916e-01  -1.2506368e-01
   1.9600000e+00  -9.4654264e-02   1.4476060e+00   6.6365477e-02   2.8076855e-01  -1.2807030e-01   2.7881189e+00   8.3953817e-02   5.4076600e-01  -1.2807030e-01
   1.9700000e+00  -9.6770314e-02   1.4402577e+00   6.5321735e-02   2.7934332e-01  -1.3105321e-01   2.7739660e+00   8.2668317e-02   5.3802100e-01  -1.3105321e-01
   1.9800000e+00  -9.8865913e-02   1.4329837e+00   6.4288308e-02   2.7793250e-01  -1.3401267e-01   2.7599561e+00   8.1394450e-02   5.3530372e-01  -1.3401267e-01
   1.9900000e+00  -1.0094136e-01   1.4257827e+00   6.3265042e-02   2.7653585e-01  -1.3694896e-01   2.7460869e+00   8.0132061e-02   5.3261375e-01  -1.3694896e-01
   2.0000000e+00  -1.0299693e-01   1.4186538e+00   6.2251790e-02   2.7515317e-01  -1.3986236e-01   2.7323565e+00   7.8880995e-02   5.2995068e-01  -1.3986236e-01
   2.0100000e+00  -1.0503293e-01   1.4115959e+00   6.1248405e-02   2.7378425e-01  -1.4275312e-01   2.7187627e+00   7.7641100e-02   5.2731411e-01  -1.4275312e-01
   2.0200000e+00  -1.0704962e-01   1.4046078e+00   6.0254743e-02   2.7242889e-01  -1.4562152e-01   2.7053035e+00   7.6412228e-02   5.2470364e-01  -1.4562152e-01
   2.0300000e+00  -1.0904728e-01   1.3976885e+00   5.9270664e-02   2.7108687e-01  -1.4846781e-01   2.6919768e+00   7.5194231e-02   5.2211890e-01  -1.4846781e-01
   2.0400000e+00  -1.1102618e-01   1.3908371e+00   5.8296029e-02   2.6975801e-01  -1.5129225e-01   2.6787809e+00   7.3986967e-02   5.1955949e-01  -1.5129225e-01
   2.0500000e+00  -1.1298657e-01   1.3840525e+00   5.7330704e-02   2.6844212e-01  -1.5409508e-01   2.6657137e+00   7.2790293e-02   5.1702505e-01  -1.5409508e-01
   2.0600000e+00  -1.1492873e-01   1.3773338e+00   5.6374556e-02   2.6713900e-01  -1.5687656e-01   2.6527733e+00   7.1604072e-02   5.1451522e-01  -1.5687656e-01
   2.0700000e+00  -1.1685290e-01   1.3706800e+00   5.5427454e-02   2.6584848e-01  -1.5963692e-01   2.6399580e+00   7.0428166e-02   5.1202964e-01  -1.5963692e-01
   2.0800000e+00  -1.1875933e-01   1.3640902e+00   5.4489271e-02   2.6457036e-01  -1.6237641e-01   2.6272659e+00   6.9262443e-02   5.0956796e-01  -1.6237641e-01
   2.0900000e+00  -1.2064826e-01   1.3575635e+00   5.3559881e-02   2.6330447e-01  -1.6509525e-01   2.6146952e+00   6.8106769e-02   5.0712984e-01  -1.6509525e-01
   2.1000000e+00  -1.2251994e-01   1.3510989e+00   5.2639161e-02   2.6205064e-01  -1.6779370e-01   2.6022443e+00   6.6961017e-02   5.0471493e-01  -1.6779370e-01
   2.1100000e+00  -1.2437460e-01   1.3446956e+00   5.1726991e-02   2.6080870e-01  -1.7047197e-01   2.5899114e+00   6.5825058e-02   5.0232292e-01  -1.7047197e-01
   2.1200000e+00  -1.2621247e-01   1.3383527e+00   5.0823252e-02   2.5957847e-01  -1.7313028e-01   2.5776948e+00   6.4698767e-02   4.9995347e-01  -1.7313028e-01
   2.1300000e+00  -1.2803378e-01   1.3320693e+00   4.9927827e-02   2.5835979e-01  -1.7576887e-01   2.5655930e+00   6.3582023e-02   4.9760627e-01  -1.7576887e-01
   2.1400000e+00  -1.2983875e-01   1.3258447e+00   4.9040603e-02   2.5715250e-01  -1.7838794e-01   2.5536042e+00   6.2474703e-02   4.9528101e-01  -1.7838794e-01
   2.1500000e+00  -1.3162760e-01   1.3196780e+00   4.8161467e-02   2.5595644e-01  -1.8098772e-01   2.5417270e+00   6.1376689e-02   4.9297738e-01  -1.8098772e-01
   2.1600000e+00  -1.3340054e-01   1.3135684e+00   4.7290309e-02   2.5477146e-01  -1.8356842e-01   2.5299597e+00   6.0287864e-02   4.9069507e-01  -1.8356842e-01
   2.1700000e+00  -1.3515779e-01   1.3075151e+00   4.6427021e-02   2.5359740e-01  -1.8613025e-01   2.5183009e+00   5.9208113e-02   4.8843381e-01  -1.8613025e-01
   2.1800000e+00  -1.3689955e-01   1.3015173e+00   4.5571497e-02   2.5243410e-01  -1.8867341e-01   2.5067491e+00   5.8137324e-02   4.8619329e-01  -1.8867341e-01
   2.1900000e+00  -1.3862603e-01   1.2955743e+00   4.4723633e-02   2.5128144e-01  -1.9119810e-01   2.4953027e+00   5.7075385e-02   4.8397322e-01  -1.9119810e-01
   2.2000000e+00  -1.4033743e-01   1.2896853e+00   4.3883325e-02   2.5013925e-01  -1.9370453e-01   2.4839605e+00   5.6022187e-02   4.8177335e-01  -1.9370453e-01
   2.2100000e+00  -1.4203395e-01   1.2838496e+00   4.3050475e-02   2.4900740e-01  -1.9619290e-01   2.4727208e+00   5.4977622e-02   4.7959338e-01  -1.9619290e-01
   2.2200000e+00  -1.4371577e-01   1.2780665e+00   4.2224982e-02   2.4788574e-01  -1.9866340e-01   2.4615824e+00   5.3941585e-02   4.7743305e-01  -1.9866340e-01
   2.2300000e+00  -1.4538309e-01   1.2723353e+00   4.1406750e-02   2.4677415e-01  -2.0111621e-01   2.4505439e+00   5.2913972e-02   4.7529209e-01  -2.0111621e-01
   2.2400000e+00  -1.4703609e-01   1.2666552e+00   4.0595683e-02   2.4567248e-01  -2.0355154e-01   2.4396040e+00   5.1894681e-02   4.7317025e-01  -2.0355154e-01
   2.2500000e+00  -1.4867496e-01   1.2610256e+00   3.9791688e-02   2.4458060e-01  -2.0596956e-01   2.4287613e+00   5.0883610e-02   4.7106727e-01  -2.0596956e-01
   2.2600000e+00  -1.5029988e-01   1.2554459e+00   3.8994672e-02   2.4349838e-01  -2.0837046e-01   2.4180146e+00   4.9880661e-02   4.6898290e-01  -2.0837046e-01
   2.2700000e+00  -1.5191103e-01   1.2499153e+00   3.8204546e-02   2.4242570e-01  -2.1075442e-01   2.4073626e+00   4.8885736e-02   4.6691690e-01  -2.1075442e-01
   2.2800000e+00  -1.5350857e-01   1.2444332e+00   3.7421219e-02   2.4136243e-01  -2.1312163e-01   2.3968039e+00   4.7898739e-02   4.6486902e-01  -2.1312163e-01
   2.2900000e+00  -1.5509269e-01   1.2389990e+00   3.6644606e-02   2.4030845e-01  -2.1547224e-01   2.3863376e+00   4.6919576e-02   4.6283902e-01  -2.1547224e-01
   2.3000000e+00  -1.5666355e-01   1.2336120e+00   3.5874619e-02   2.3926363e-01  -2.1780645e-01   2.3759622e+00   4.5948154e-02   4.6082668e-01  -2.1780645e-01
   2.3100000e+00  -1.5822132e-01   1.2282717e+00   3.5111174e-02   2.3822786e-01  -2.2012442e-01   2.3656766e+00   4.4984382e-02   4.5883176e-01  -2.2012442e-01
   2.3200000e+00  -1.5976615e-01   1.2229774e+00   3.4354189e-02   2.3720101e-01  -2.2242632e-01   2.3554797e+00   4.4028170e-02   4.5685404e-01  -2.2242632e-01
   2.3300000e+00  -1.6129821e-01   1.2177286e+00   3.3603581e-02   2.3618298e-01  -2.2471231e-01   2.3453704e+00   4.3079428e-02   4.5489329e-01  -2.2471231e-01
   2.3400000e+00  -1.6281767e-01   1.2125246e+00   3.2859271e-02   2.3517365e-01  -2.2698257e-01   2.3353474e+00   4.2138070e-02   4.5294930e-01  -2.2698257e-01
   2.3500000e+00  -1.6432466e-01   1.2073650e+00   3.2121179e-02   2.3417291e-01  -2.2923725e-01   2.3254098e+00   4.1204010e-02   4.5102186e-01  -2.2923725e-01
   2.3600000e+00  -1.6581935e-01   1.2022490e+00   3.1389229e-02   2.3318066e-01  -2.3147651e-01   2.3155564e+00   4.0277164e-02   4.4911075e-01  -2.3147651e-01
   2.3700000e+00  -1.6730188e-01   1.1971762e+00   3.0663342e-02   2.3219677e-01  -2.3370051e-01   2.3057861e+00   3.9357448e-02   4.4721576e-01  -2.3370051e-01
   2.3800000e+00  -1.6877241e-01   1.1921461e+00   2.9943446e-02   2.3122115e-01  -2.3590940e-01   2.2960979e+00   3.8444779e-02   4.4533671e-01  -2.3590940e-01
   2.3900000e+00  -1.7023107e-01   1.1871580e+00   2.9229464e-02   2.3025370e-01  -2.3810335e-01   2.2864908e+00   3.7539079e-02   4.4347337e-01  -2.3810335e-01
   2.4000000e+00  -1.7167802e-01   1.1822115e+00   2.8521326e-02   2.2929431e-01  -2.4028249e-01   2.2769638e+00   3.6640266e-02   4.4162557e-01  -2.4028249e-01
   2.4100000e+00  -1.7311339e-01   1.1773061e+00   2.7818960e-02   2.2834288e-01  -2.4244699e-01   2.2675158e+00   3.5748263e-02   4.3979310e-01  -2.4244699e-01
   2.4200000e+00  -1.7453731e-01   1.1724412e+00   2.7122295e-02   2.2739932e-01  -2.4459698e-01   2.2581459e+00   3.4862992e-02   4.3797577e-01  -2.4459698e-01
   2.4300000e+00  -1.7594994e-01   1.1676163e+00   2.6431262e-02   2.2646352e-01  -2.4673261e-01   2.2488531e+00   3.3984379e-02   4.3617340e-01  -2.4673261e-01
   2.4400000e+00  -1.7735139e-01   1.1628310e+00   2.5745793e-02   2.2553539e-01  -2.4885402e-01   2.2396365e+00   3.3112347e-02   4.3438580e-01  -2.4885402e-01
   2.4500000e+00  -1.7874181e-01   1.1580848e+00   2.5065822e-02   2.2461484e-01  -2.5096137e-01   2.2304951e+00   3.2246823e-02   4.3261280e-01  -2.5096137e-01
   2.4600000e+00  -1.8012131e-01   1.1533771e+00   2.4391282e-02   2.2370177e-01  -2.5305478e-01   2.2214280e+00   3.1387735e-02   4.3085421e-01  -2.5305478e-01
   2.4700000e+00  -1.8149004e-01   1.1487076e+00   2.3722108e-02   2.2279609e-01  -2.5513439e-01   2.2124344e+00   3.0535011e-02   4.2910986e-01  -2.5513439e-01
   2.4800000e+00  -1.8284812e-01   1.1440757e+00   2.3058238e-02   2.2189772e-01  -2.5720034e-01   2.2035133e+00   2.9688580e-02   4.2737958e-01  -2.5720034e-01
   2.4900000e+00  -1.8419566e-01   1.1394810e+00   2.2399607e-02   2.2100657e-01  -2.5925277e-01   2.1946639e+00   2.8848374e-02   4.2566320e-01  -2.5925277e-01
   2.5000000e+00  -1.8553280e-01   1.1349231e+00   2.1746155e-02   2.2012254e-01  -2.6129181e-01   2.1858852e+00   2.8014324e-02   4.2396054e-01  -2.6129181e-01
   2.5100000e+00  -1.8685965e-01   1.1304015e+00   2.1097819e-02   2.1924556e-01  -2.6331758e-01   2.1771765e+00   2.7186362e-02   4.2227146e-01  -2.6331758e-01
   2.5200000e+00  -1.8817633e-01   1.1259157e+00   2.0454542e-02   2.1837554e-01  -2.6533021e-01   2.1685369e+00   2.6364421e-02   4.2059578e-01  -2.6533021e-01
   2.5300000e+00  -1.8948295e-01   1.1214655e+00   1.9816263e-02   2.1751239e-01  -2.6732984e-01   2.1599656e+00   2.5548438e-02   4.1893334e-01  -2.6732984e-01
   2.5400000e+00  -1.9077964e-01   1.1170503e+00   1.9182924e-02   2.1665604e-01  -2.6931659e-01   2.1514618e+00   2.4738346e-02   4.1728400e-01  -2.6931659e-01
   2.5500000e+00  -1.9206650e-01   1.1126697e+00   1.8554469e-02   2.1580641e-01  -2.7129059e-01   2.1430247e+00   2.3934083e-02   4.1564759e-01  -2.7129059e-01
   2.5600000e+00  -1.9334364e-01   1.1083233e+00   1.7930841e-02   2.1496342e-01  -2.7325194e-01   2.1346535e+00   2.3135586e-02   4.1402397e-01  -2.7325194e-01
   2.5700000e+00  -1.9461119e-01   1.1040108e+00   1.7311984e-02   2.1412698e-01  -2.7520079e-01   2.1263475e+00   2.2342792e-02   4.1241298e-01  -2.7520079e-01
   2.5800000e+00  -1.9586923e-01   1.0997317e+00   1.6697845e-02   2.1329703e-01  -2.7713724e-01   2.1181058e+00   2.1555642e-02   4.1081448e-01  -2.7713724e-01
   2.5900000e+00  -1.9711789e-01   1.0954856e+00   1.6088369e-02   2.1247349e-01  -2.7906141e-01   2.1099278e+00   2.0774075e-02   4.0922833e-01  -2.7906141e-01
   2.6000000e+00  -1.9835726e-01   1.0912722e+00   1.5483504e-02   2.1165629e-01  -2.8097343e-01   2.1018127e+00   1.9998031e-02   4.0765437e-01  -2.8097343e-01
   2.6100000e+00  -1.9958744e-01   1.0870911e+00   1.4883197e-02   2.1084534e-01  -2.8287340e-01   2.0937598e+00   1.9227453e-02   4.0609248e-01  -2.8287340e-01
   2.6200000e+00  -2.0080855e-01   1.0829419e+00   1.4287397e-02   2.1004059e-01  -2.8476144e-01   2.0857683e+00   1.8462283e-02   4.0454250e-01  -2.8476144e-01
   2.6300000e+00  -2.0202067e-01   1.0788242e+00   1.3696053e-02   2.0924196e-01  -2.8663765e-01   2.0778376e+00   1.7702464e-02   4.0300432e-01  -2.8663765e-01
   2.6400000e+00  -2.0322391e-01   1.0747378e+00   1.3109116e-02   2.0844937e-01  -2.8850216e-01   2.0699670e+00   1.6947941e-02   4.0147779e-01  -2.8850216e-01
   2.6500000e+00  -2.0441837e-01   1.0706821e+00   1.2526537e-02   2.0766277e-01  -2.9035507e-01   2.0621558e+00   1.6198657e-02   3.9996278e-01  -2.9035507e-01
   2.6600000e+00  -2.0560414e-01   1.0666570e+00   1.1948267e-02   2.0688209e-01  -2.9219649e-01   2.0544034e+00   1.5454559e-02   3.9845916e-01  -2.9219649e-01
   2.6700000e+00  -2.0678132e-01   1.0626620e+00   1.1374259e-02   2.0610725e-01  -2.9402652e-01   2.0467090e+00   1.4715594e-02   3.9696680e-01  -2.9402652e-01
   2.6800000e+00  -2.0794999e-01   1.0586969e+00   1.0804465e-02   2.0533819e-01  -2.9584528e-01   2.0390720e+00   1.3981707e-02   3.9548558e-01  -2.9584528e-01
   2.6900000e+00  -2.0911025e-01   1.0547612e+00   1.0238840e-02   2.0457485e-01  -2.9765286e-01   2.0314918e+00   1.3252847e-02   3.9401538e-01  -2.9765286e-01
   2.7000000e+00  -2.1026220e-01   1.0508547e+00   9.6773371e-03   2.0381717e-01  -2.9944936e-01   2.0239678e+00   1.2528963e-02   3.9255606e-01  -2.9944936e-01
   2.7100000e+00  -2.1140591e-01   1.0469770e+00   9.1199126e-03   2.0306507e-01  -3.0123489e-01   2.0164993e+00   1.1810004e-02   3.9110751e-01  -3.0123489e-01
   2.7200000e+00  -2.1254149e-01   1.0431278e+00   8.5665217e-03   2.0231851e-01  -3.0300955e-01   2.0090857e+00   1.1095919e-02   3.8966962e-01  -3.0300955e-01
   2.7300000e+00  -2.1366900e-01   1.0393068e+00   8.0171209e-03   2.0157742e-01  -3.0477344e-01   2.0017264e+00   1.0386659e-02   3.8824226e-01  -3.0477344e-01
   2.7400000e+00  -2.1478855e-01   1.0355137e+00   7.4716671e-03   2.0084173e-01  -3.0652666e-01   1.9944208e+00   9.6821764e-03   3.8682531e-01  -3.0652666e-01
   2.7500000e+00  -2.1590021e-01   1.0317482e+00   6.9301179e-03   2.0011140e-01  -3.0826929e-01   1.9871684e+00   8.9824217e-03   3.8541868e-01  -3.0826929e-01
   2.7600000e+00  -2.1700407e-01   1.0280100e+00   6.3924317e-03   1.9938636e-01  -3.1000144e-01   1.9799685e+00   8.2873479e-03   3.8402223e-01  -3.1000144e-01
   2.7700000e+00  -2.1810021e-01   1.0242988e+00   5.8585671e-03   1.9866655e-01  -3.1172321e-01   1.9728206e+00   7.5969083e-03   3.8263587e-01  -3.1172321e-01
   2.7800000e+00  -2.1918871e-01   1.0206143e+00   5.3284836e-03   1.9795192e-01  -3.1343468e-01   1.9657241e+00   6.9110566e-03   3.8125948e-01  -3.1343468e-01
   2.7900000e+00  -2.2026964e-01   1.0169562e+00   4.8021412e-03   1.9724242e-01  -3.1513594e-01   1.9586785e+00   6.2297473e-03   3.7989296e-01  -3.1513594e-01
   2.8000000e+00  -2.2134310e-01   1.0133242e+00   4.2795004e-03   1.9653798e-01  -3.1682710e-01   1.9516832e+00   5.5529353e-03   3.7853620e-01  -3.1682710e-01
   2.8100000e+00  -2.2240915e-01   1.0097180e+00   3.7605223e-03   1.9583856e-01  -3.1850823e-01   1.9447377e+00   4.8805764e-03   3.7718910e-01  -3.1850823e-01
   2.8200000e+00  -2.2346787e-01   1.0061375e+00   3.2451686e-03   1.9514410e-01  -3.2017943e-01   1.9378415e+00   4.2126267e-03   3.7585155e-01  -3.2017943e-01
   2.8300000e+00  -2.2451934e-01   1.0025822e+00   2.7334013e-03   1.9445454e-01  -3.2184078e-01   1.9309940e+00   3.5490429e-03   3.7452345e-01  -3.2184078e-01
   2.8400000e+00  -2.2556363e-01   9.9905199e-01   2.2251832e-03   1.9376984e-01  -3.2349237e-01   1.9241947e+00   2.8897824e-03   3.7320470e-01  -3.2349237e-01
   2.8500000e+00  -2.2660082e-01   9.9554655e-01   1.7204774e-03   1.9308995e-01  -3.2513430e-01   1.9174432e+00   2.2348031e-03   3.7189521e-01  -3.2513430e-01
   2.8600000e+00  -2.2763097e-01   9.9206562e-01   1.2192478e-03   1.9241481e-01  -3.2676663e-01   1.9107388e+00   1.5840635e-03   3.7059488e-01  -3.2676663e-01
   2.8700000e+00  -2.2865416e-01   9.8860894e-01   7.2145851e-04   1.9174437e-01  -3.2838945e-01   1.9040812e+00   9.3752241e-04   3.6930361e-01  -3.2838945e-01
   2.8800000e+00  -2.2967046e-01   9.8517627e-01   2.2707422e-04   1.9107859e-01  -3.3000286e-01   1.8974698e+00   2.9513943e-04   3.6802131e-01  -3.3000286e-01
   2.8900000e+00  -2.3067993e-01   9.8176736e-01  -2.6393988e-04   1.9041742e-01  -3.3160693e-01   1.8909042e+00  -3.4312546e-04   3.6674788e-01  -3.3160693e-01
   2.9000000e+00  -2.3168266e-01   9.7838195e-01  -7.5161813e-04   1.8976081e-01  -3.3320173e-01   1.8843838e+00  -9.7731171e-04   3.6548323e-01  -3.3320173e-01
   2.9100000e+00  -2.3267869e-01   9.7501982e-01  -1.2359944e-03   1.8910871e-01  -3.3478736e-01   1.8779082e+00  -1.6074583e-03   3.6422727e-01  -3.3478736e-01
   2.9200000e+00  -2.3366811e-01   9.7168071e-01  -1.7171021e-03   1.8846108e-01  -3.3636389e-01   1.8714771e+00  -2.2336037e-03   3.6297992e-01  -3.3636389e-01
   2.9300000e+00  -2.3465097e-01   9.6836439e-01  -2.1949743e-03   1.8781787e-01  -3.3793139e-01   1.8650898e+00  -2.8557859e-03   3.6174108e-01  -3.3793139e-01
   2.9400000e+00  -2.3562735e-01   9.6507063e-01  -2.6696434e-03   1.8717903e-01  -3.3948995e-01   1.8587459e+00  -3.4740425e-03   3.6051067e-01  -3.3948995e-01
   2.9500000e+00  -2.3659730e-01   9.6179921e-01  -3.1411416e-03   1.8654452e-01  -3.4103964e-01   1.8524451e+00  -4.0884104e-03   3.5928860e-01  -3.4103964e-01
   2.9600000e+00  -2.3756088e-01   9.5854989e-01  -3.6095004e-03   1.8591431e-01  -3.4258054e-01   1.8461868e+00  -4.6989262e-03   3.5807478e-01  -3.4258054e-01
   2.9700000e+00  -2.3851817e-01   9.5532245e-01  -4.0747513e-03   1.8528833e-01  -3.4411272e-01   1.8399707e+00  -5.3056260e-03   3.5686915e-01  -3.4411272e-01
   2.9800000e+00  -2.3946922e-01   9.5211667e-01  -4.5369249e-03   1.8466656e-01  -3.4563625e-01   1.8337963e+00  -5.9085456e-03   3.5567160e-01  -3.4563625e-01
   2.9900000e+00  -2.4041410e-01   9.4893233e-01  -4.9960518e-03   1.8404895e-01  -3.4715121e-01   1.8276632e+00  -6.5077200e-03   3.5448206e-01  -3.4715121e-01
   3.0000000e+00  -2.4135285e-01   9.4576922e-01  -5.4521620e-03   1.8343545e-01  -3.4865768e-01   1.8215710e+00  -7.1031842e-03   3.5330045e-01  -3.4865768e-01
   3.0100000e+00  -2.4228555e-01   9.4262713e-01  -5.9052850e-03   1.8282603e-01  -3.5015571e-01   1.8155193e+00  -7.6949725e-03   3.5212670e-01  -3.5015571e-01
   3.0200000e+00  -2.4321225e-01   9.3950585e-01  -6.3554502e-03   1.8222065e-01  -3.5164539e-01   1.8095076e+00  -8.2831188e-03   3.5096072e-01  -3.5164539e-01
   3.0300000e+00  -2.4413301e-01   9.3640517e-01  -6.8026864e-03   1.8161926e-01  -3.5312678e-01   1.8035356e+00  -8.8676565e-03   3.4980243e-01  -3.5312678e-01
   3.0400000e+00  -2.4504789e-01   9.3332489e-01  -7.2470221e-03   1.8102183e-01  -3.5459995e-01   1.7976030e+00  -9.4486190e-03   3.4865176e-01  -3.5459995e-01
   3.0500000e+00  -2.4595693e-01   9.3026481e-01  -7.6884854e-03   1.8042831e-01  -3.5606497e-01   1.7917092e+00  -1.0026039e-02   3.4750864e-01  -3.5606497e-01
   3.0600000e+00  -2.4686021e-01   9.2722473e-01  -8.1271041e-03   1.7983868e-01  -3.5752191e-01   1.7858539e+00  -1.0599948e-02   3.4637299e-01  -3.5752191e-01
   3.0700000e+00  -2.4775776e-01   9.2420445e-01  -8.5629056e-03   1.7925288e-01  -3.5897083e-01   1.7800368e+00  -1.1170379e-02   3.4524474e-01  -3.5897083e-01
   3.0800000e+00  -2.4864965e-01   9.2120379e-01  -8.9959170e-03   1.7867089e-01  -3.6041179e-01   1.7742575e+00  -1.1737363e-02   3.4412382e-01  -3.6041179e-01
   3.0900000e+00  -2.4953593e-01   9.1822255e-01  -9.4261650e-03   1.7809267e-01  -3.6184488e-01   1.7685155e+00  -1.2300931e-02   3.4301015e-01  -3.6184488e-01
   3.1000000e+00  -2.5041666e-01   9.1526054e-01  -9.8536758e-03   1.7751818e-01  -3.6327014e-01   1.7628106e+00  -1.2861115e-02   3.4190367e-01  -3.6327014e-01
   3.1100000e+00  -2.5129188e-01   9.1231758e-01  -1.0278476e-02   1.7694738e-01  -3.6468765e-01   1.7571424e+00  -1.3417943e-02   3.4080430e-01  -3.6468765e-01
   3.1200000e+00  -2.5216164e-01   9.0939348e-01  -1.0700590e-02   1.7638024e-01  -3.6609746e-01   1.7515106e+00  -1.3971447e-02   3.3971197e-01  -3.6609746e-01
   3.1300000e+00  -2.5302600e-01   9.0648807e-01  -1.1120045e-02   1.7581672e-01  -3.6749964e-01   1.7459147e+00  -1.4521657e-02   3.3862663e-01  -3.6749964e-01
   3.1400000e+00  -2.5388501e-01   9.0360117e-01  -1.1536864e-02   1.7525680e-01  -3.6889425e-01   1.7403545e+00  -1.5068600e-02   3.3754820e-01  -3.6889425e-01
   3.1500000e+00  -2.5473871e-01   9.0073259e-01  -1.1951074e-02   1.7470043e-01  -3.7028135e-01   1.7348295e+00  -1.5612307e-02   3.3647662e-01  -3.7028135e-01
   3.1600000e+00  -2.5558716e-01   8.9788217e-01  -1.2362698e-02   1.7414758e-01  -3.7166101e-01   1.7293396e+00  -1.6152807e-02   3.3541182e-01  -3.7166101e-01
   3.1700000e+00  -2.5643040e-01   8.9504974e-01  -1.2771760e-02   1.7359822e-01  -3.7303327e-01   1.7238842e+00  -1.6690126e-02   3.3435374e-01  -3.7303327e-01
   3.1800000e+00  -2.5726849e-01   8.9223511e-01  -1.3178285e-02   1.7305231e-01  -3.7439821e-01   1.7184632e+00  -1.7224294e-02   3.3330232e-01  -3.7439821e-01
   3.1900000e+00  -2.5810146e-01   8.8943814e-01  -1.3582295e-02   1.7250983e-01  -3.7575588e-01   1.7130762e+00  -1.7755339e-02   3.3225748e-01  -3.7575588e-01
   3.2000000e+00  -2.5892937e-01   8.8665865e-01  -1.3983815e-02   1.7197073e-01  -3.7710633e-01   1.7077228e+00  -1.8283286e-02   3.3121918e-01  -3.7710633e-01
   3.2100000e+00  -2.5975226e-01   8.8389647e-01  -1.4382866e-02   1.7143500e-01  -3.7844963e-01   1.7024028e+00  -1.8808164e-02   3.3018734e-01  -3.7844963e-01
   3.2200000e+00  -2.6057018e-01   8.8115145e-01  -1.4779473e-02   1.7090259e-01  -3.7978583e-01   1.6971158e+00  -1.9329999e-02   3.2916191e-01  -3.7978583e-01
   3.2300000e+00  -2.6138317e-01   8.7842343e-01  -1.5173656e-02   1.7037348e-01  -3.8111499e-01   1.6918616e+00  -1.9848817e-02   3.2814284e-01  -3.8111499e-01
   3.2400000e+00  -2.6219127e-01   8.7571224e-01  -1.5565439e-02   1.6984764e-01  -3.8243716e-01   1.6866398e+00  -2.0364645e-02   3.2713005e-01  -3.8243716e-01
   3.2500000e+00  -2.6299454e-01   8.7301774e-01  -1.5954842e-02   1.6932503e-01  -3.8375241e-01   1.6814502e+00  -2.0877508e-02   3.2612350e-01  -3.8375241e-01
   3.2600000e+00  -2.6379301e-01   8.7033977e-01  -1.6341889e-02   1.6880563e-01  -3.8506077e-01   1.6762923e+00  -2.1387432e-02   3.2512312e-01  -3.8506077e-01
   3.2700000e+00  -2.6458672e-01   8.6767818e-01  -1.6726600e-02   1.6828940e-01  -3.8636231e-01   1.6711661e+00  -2.1894442e-02   3.2412886e-01  -3.8636231e-01
   3.2800000e+00  -2.6537573e-01   8.6503282e-01  -1.7108995e-02   1.6777633e-01  -3.8765708e-01   1.6660710e+00  -2.2398563e-02   3.2314066e-01  -3.8765708e-01
   3.2900000e+00  -2.6616006e-01   8.6240355e-01  -1.7489097e-02   1.6726637e-01  -3.8894513e-01   1.6610070e+00  -2.2899819e-02   3.2215847e-01  -3.8894513e-01
   3.3000000e+00  -2.6693977e-01   8.5979020e-01  -1.7866926e-02   1.6675950e-01  -3.9022651e-01   1.6559736e+00  -2.3398235e-02   3.2118223e-01  -3.9022651e-01
   3.3100000e+00  -2.6771489e-01   8.5719265e-01  -1.8242501e-02   1.6625569e-01  -3.9150128e-01   1.6509707e+00  -2.3893835e-02   3.2021189e-01  -3.9150128e-01
   3.3200000e+00  -2.6848546e-01   8.5461074e-01  -1.8615843e-02   1.6575492e-01  -3.9276949e-01   1.6459979e+00  -2.4386643e-02   3.1924740e-01  -3.9276949e-01
   3.3300000e+00  -2.6925152e-01   8.5204434e-01  -1.8986972e-02   1.6525716e-01  -3.9403119e-01   1.6410550e+00  -2.4876682e-02   3.1828870e-01  -3.9403119e-01
   3.3400000e+00  -2.7001312e-01   8.4949331e-01  -1.9355908e-02   1.6476238e-01  -3.9528642e-01   1.6361416e+00  -2.5363976e-02   3.1733574e-01  -3.9528642e-01
   3.3500000e+00  -2.7077029e-01   8.4695751e-01  -1.9722669e-02   1.6427055e-01  -3.9653524e-01   1.6312576e+00  -2.5848547e-02   3.1638847e-01  -3.9653524e-01
   3.3600000e+00  -2.7152307e-01   8.4443680e-01  -2.0087276e-02   1.6378165e-01  -3.9777770e-01   1.6264027e+00  -2.6330418e-02   3.1544683e-01  -3.9777770e-01
   3.3700000e+00  -2.7227150e-01   8.4193106e-01  -2.0449746e-02   1.6329565e-01  -3.9901384e-01   1.6215766e+00  -2.6809613e-02   3.1451079e-01  -3.9901384e-01
   3.3800000e+00  -2.7301561e-01   8.3944014e-01  -2.0810099e-02   1.6281253e-01  -4.0024372e-01   1.6167790e+00  -2.7286152e-02   3.1358028e-01  -4.0024372e-01
   3.3900000e+00  -2.7375544e-01   8.3696391e-01  -2.1168353e-02   1.6233226e-01  -4.0146737e-01   1.6120097e+00  -2.7760058e-02   3.1265527e-01  -4.0146737e-01
   3.4000000e+00  -2.7449104e-01   8.3450225e-01  -2.1524527e-02   1.6185481e-01  -4.0268486e-01   1.6072685e+00  -2.8231353e-02   3.1173569e-01  -4.0268486e-01
   3.4100000e+00  -2.7522243e-01   8.3205503e-01  -2.1878638e-02   1.6138016e-01  -4.0389621e-01   1.6025551e+00  -2.8700059e-02   3.1082151e-01  -4.0389621e-01
   3.4200000e+00  -2.7594965e-01   8.2962212e-01  -2.2230705e-02   1.6090829e-01  -4.0510149e-01   1.5978693e+00  -2.9166196e-02   3.0991268e-01  -4.0510149e-01
   3.4300000e+00  -2.7667274e-01   8.2720340e-01  -2.2580745e-02   1.6043917e-01  -4.0630073e-01   1.5932108e+00  -2.9629786e-02   3.0900914e-01  -4.0630073e-01
   3.4400000e+00  -2.7739173e-01   8.2479874e-01  -2.2928775e-02   1.5997278e-01  -4.0749399e-01   1.5885794e+00  -3.0090849e-02   3.0811086e-01  -4.0749399e-01
   3.4500000e+00  -2.7810666e-01   8.2240802e-01  -2.3274813e-02   1.5950909e-01  -4.0868130e-01   1.5839748e+00  -3.0549406e-02   3.0721779e-01  -4.0868130e-01
   3.4600000e+00  -2.7881756e-01   8.2003112e-01  -2.3618876e-02   1.5904808e-01  -4.0986271e-01   1.5793968e+00  -3.1005478e-02   3.0632987e-01  -4.0986271e-01
   3.4700000e+00  -2.7952447e-01   8.1766791e-01  -2.3960980e-02   1.5858973e-01  -4.1103826e-01   1.5748452e+00  -3.1459084e-02   3.0544708e-01  -4.1103826e-01
   3.4800000e+00  -2.8022742e-01   8.1531829e-01  -2.4301143e-02   1.5813401e-01  -4.1220800e-01   1.5703198e+00  -3.1910245e-02   3.0456936e-01  -4.1220800e-01
   3.4900000e+00  -2.8092643e-01   8.1298214e-01  -2.4639381e-02   1.5768090e-01  -4.1337197e-01   1.5658203e+00  -3.2358980e-02   3.0369667e-01  -4.1337197e-01
   3.5000000e+00  -2.8162156e-01   8.1065933e-01  -2.4975710e-02   1.5723039e-01  -4.1453021e-01   1.5613466e+00  -3.2805309e-02   3.0282896e-01  -4.1453021e-01
   3.5100000e+00  -2.8231282e-01   8.0834976e-01  -2.5310146e-02   1.5678244e-01  -4.1568277e-01   1.5568983e+00  -3.3249251e-02   3.0196620e-01  -4.1568277e-01
   3.5200000e+00  -2.8300025e-01   8.0605331e-01  -2.5642705e-02   1.5633703e-01  -4.1682969e-01   1.5524753e+00  -3.3690826e-02   3.0110834e-01  -4.1682969e-01
   3.5300000e+00  -2.8368388e-01   8.0376988e-01  -2.5973403e-02   1.5589415e-01  -4.1797100e-01   1.5480773e+00  -3.4130051e-02   3.0025534e-01  -4.1797100e-01
   3.5400000e+00  -2.8436374e-01   8.0149934e-01  -2.6302256e-02   1.5545377e-01  -4.1910675e-01   1.5437042e+00  -3.4566946e-02   2.9940716e-01  -4.1910675e-01
   3.5500000e+00  -2.8503987e-01   7.9924160e-01  -2.6629279e-02   1.5501587e-01  -4.2023699e-01   1.5393558e+00  -3.5001529e-02   2.9856376e-01  -4.2023699e-01
   3.5600000e+00  -2.8571229e-01   7.9699653e-01  -2.6954487e-02   1.5458044e-01  -4.2136174e-01   1.5350317e+00  -3.5433819e-02   2.9772510e-01  -4.2136174e-01
   3.5700000e+00  -2.8638104e-01   7.9476405e-01  -2.7277895e-02   1.5414744e-01  -4.2248105e-01   1.5307319e+00  -3.5863834e-02   2.9689114e-01  -4.2248105e-01
   3.5800000e+00  -2.8704614e-01   7.9254404e-01  -2.7599518e-02   1.5371686e-01  -4.2359496e-01   1.5264561e+00  -3.6291591e-02   2.9606183e-01  -4.2359496e-01
   3.5900000e+00  -2.8770763e-01   7.9033640e-01  -2.7919371e-02   1.5328868e-01  -4.2470351e-01   1.5222042e+00  -3.6717109e-02   2.9523715e-01  -4.2470351e-01
   3.6000000e+00  -2.8836553e-01   7.8814102e-01  -2.8237468e-02   1.5286287e-01  -4.2580674e-01   1.5179758e+00  -3.7140404e-02   2.9441704e-01  -4.2580674e-01
   3.6100000e+00  -2.8901988e-01   7.8595780e-01  -2.8553824e-02   1.5243943e-01  -4.2690468e-01   1.5137709e+00  -3.7561495e-02   2.9360149e-01  -4.2690468e-01
   3.6200000e+00  -2.8967069e-01   7.8378665e-01  -2.8868454e-02   1.5201833e-01  -4.2799737e-01   1.5095892e+00  -3.7980398e-02   2.9279043e-01  -4.2799737e-01
   3.6300000e+00  -2.9031801e-01   7.8162746e-01  -2.9181370e-02   1.5159955e-01  -4.2908485e-01   1.5054306e+00  -3.8397130e-02   2.9198385e-01  -4.2908485e-01
   3.6400000e+00  -2.9096186e-01   7.7948013e-01  -2.9492588e-02   1.5118306e-01  -4.3016716e-01   1.5012948e+00  -3.8811709e-02   2.9118169e-01  -4.3016716e-01
   3.6500000e+00  -2.9160226e-01   7.7734457e-01  -2.9802121e-02   1.5076886e-01  -4.3124434e-01   1.4971816e+00  -3.9224150e-02   2.9038393e-01  -4.3124434e-01
   3.6600000e+00  -2.9223924e-01   7.7522067e-01  -3.0109982e-02   1.5035693e-01  -4.3231641e-01   1.4930910e+00  -3.9634471e-02   2.8959054e-01  -4.3231641e-01
   3.6700000e+00  -2.9287284e-01   7.7310836e-01  -3.0416185e-02   1.4994723e-01  -4.3338342e-01   1.4890226e+00  -4.0042688e-02   2.8880146e-01  -4.3338342e-01
   3.6800000e+00  -2.9350308e-01   7.7100752e-01  -3.0720744e-02   1.4953977e-01  -4.3444541e-01   1.4849764e+00  -4.0448816e-02   2.8801667e-01  -4.3444541e-01
   3.6900000e+00  -2.9412998e-01   7.6891807e-01  -3.1023671e-02   1.4913451e-01  -4.3550240e-01   1.4809520e+00  -4.0852872e-02   2.8723614e-01  -4.3550240e-01
   3.7000000e+00  -2.9475357e-01   7.6683991e-01  -3.1324981e-02   1.4873145e-01  -4.3655444e-01   1.4769495e+00  -4.1254872e-02   2.8645983e-01  -4.3655444e-01
   3.7100000e+00  -2.9537388e-01   7.6477296e-01  -3.1624684e-02   1.4833055e-01  -4.3760155e-01   1.4729685e+00  -4.1654831e-02   2.8568770e-01  -4.3760155e-01
   3.7200000e+00  -2.9599093e-01   7.6271711e-01  -3.1922796e-02   1.4793181e-01  -4.3864378e-01   1.4690089e+00  -4.2052765e-02   2.8491972e-01  -4.3864378e-01
   3.7300000e+00  -2.9660475e-01   7.6067230e-01  -3.2219327e-02   1.4753521e-01  -4.3968115e-01   1.4650705e+00  -4.2448689e-02   2.8415586e-01  -4.3968115e-01
   3.7400000e+00  -2.9721537e-01   7.5863841e-01  -3.2514291e-02   1.4714073e-01  -4.4071371e-01   1.4611532e+00  -4.2842619e-02   2.8339609e-01  -4.4071371e-01
   3.7500000e+00  -2.9782280e-01   7.5661538e-01  -3.2807701e-02   1.4674836e-01  -4.4174147e-01   1.4572568e+00  -4.3234568e-02   2.8264036e-01  -4.4174147e-01
   3.7600000e+00  -2.9842708e-01   7.5460310e-01  -3.3099567e-02   1.4635807e-01  -4.4276449e-01   1.4533811e+00  -4.3624553e-02   2.8188866e-01  -4.4276449e-01
   3.7700000e+00  -2.9902823e-01   7.5260150e-01  -3.3389903e-02   1.4596985e-01  -4.4378278e-01   1.4495260e+00  -4.4012588e-02   2.8114094e-01  -4.4378278e-01
   3.7800000e+00  -2.9962627e-01   7.5061049e-01  -3.3678720e-02   1.4558369e-01  -4.4479639e-01   1.4456913e+00  -4.4398688e-02   2.8039719e-01  -4.4479639e-01
   3.7900000e+00  -3.0022123e-01   7.4862999e-01  -3.3966031e-02   1.4519956e-01  -4.4580534e-01   1.4418768e+00  -4.4782866e-02   2.7965735e-01  -4.4580534e-01
   3.8000000e+00  -3.0081312e-01   7.4665991e-01  -3.4251847e-02   1.4481746e-01  -4.4680967e-01   1.4380824e+00  -4.5165138e-02   2.7892141e-01  -4.4680967e-01
   3.8100000e+00  -3.0140199e-01   7.4470017e-01  -3.4536179e-02   1.4443736e-01  -4.4780941e-01   1.4343079e+00  -4.5545517e-02   2.7818933e-01  -4.4780941e-01
   3.8200000e+00  -3.0198783e-01   7.4275070e-01  -3.4819040e-02   1.4405925e-01  -4.4880458e-01   1.4305531e+00  -4.5924018e-02   2.7746109e-01  -4.4880458e-01
   3.8300000e+00  -3.0257069e-01   7.4081140e-01  -3.5100440e-02   1.4368312e-01  -4.4979523e-01   1.4268180e+00  -4.6300654e-02   2.7673665e-01  -4.4979523e-01
   3.8400000e+00  -3.0315059e-01   7.3888220e-01  -3.5380392e-02   1.4330894e-01  -4.5078138e-01   1.4231023e+00  -4.6675440e-02   2.7601598e-01  -4.5078138e-01
   3.8500000e+00  -3.0372754e-01   7.3696303e-01  -3.5658905e-02   1.4293671e-01  -4.5176306e-01   1.4194060e+00  -4.7048388e-02   2.7529906e-01  -4.5176306e-01
   3.8600000e+00  -3.0430156e-01   7.3505380e-01  -3.5935992e-02   1.4256641e-01  -4.5274031e-01   1.4157288e+00  -4.7419512e-02   2.7458585e-01  -4.5274031e-01
   3.8700000e+00  -3.0487269e-01   7.3315444e-01  -3.6211662e-02   1.4219802e-01  -4.5371315e-01   1.4120705e+00  -4.7788826e-02   2.7387632e-01  -4.5371315e-01
   3.8800000e+00  -3.0544094e-01   7.3126486e-01  -3.6485928e-02   1.4183153e-01  -4.5468161e-01   1.4084312e+00  -4.8156342e-02   2.7317045e-01  -4.5468161e-01
   3.8900000e+00  -3.0600633e-01   7.2938500e-01  -3.6758799e-02   1.4146693e-01  -4.5564572e-01   1.4048105e+00  -4.8522075e-02   2.7246822e-01  -4.5564572e-01
   3.9000000e+00  -3.0656889e-01   7.2751479e-01  -3.7030286e-02   1.4110419e-01  -4.5660552e-01   1.4012085e+00  -4.8886036e-02   2.7176958e-01  -4.5660552e-01
   3.9100000e+00  -3.0712864e-01   7.2565413e-01  -3.7300401e-02   1.4074331e-01  -4.5756102e-01   1.3976248e+00  -4.9248239e-02   2.7107452e-01  -4.5756102e-01
   3.9200000e+00  -3.0768559e-01   7.2380298e-01  -3.7569152e-02   1.4038427e-01  -4.5851226e-01   1.3940594e+00  -4.9608696e-02   2.7038300e-01  -4.5851226e-01
   3.9300000e+00  -3.0823978e-01   7.2196124e-01  -3.7836550e-02   1.4002706e-01  -4.5945927e-01   1.3905122e+00  -4.9967420e-02   2.6969500e-01  -4.5945927e-01
   3.9400000e+00  -3.0879121e-01   7.2012885e-01  -3.8102607e-02   1.3967166e-01  -4.6040208e-01   1.3869830e+00  -5.0324424e-02   2.6901050e-01  -4.6040208e-01
   3.9500000e+00  -3.0933991e-01   7.1830574e-01  -3.8367330e-02   1.3931806e-01  -4.6134071e-01   1.3834716e+00  -5.0679719e-02   2.6832946e-01  -4.6134071e-01
   3.9600000e+00  -3.0988590e-01   7.1649183e-01  -3.8630732e-02   1.3896625e-01  -4.6227519e-01   1.3799780e+00  -5.1033319e-02   2.6765186e-01  -4.6227519e-01
   3.9700000e+00  -3.1042921e-01   7.1468707e-01  -3.8892821e-02   1.3861621e-01  -4.6320555e-01   1.3765020e+00  -5.1385234e-02   2.6697767e-01  -4.6320555e-01
   3.9800000e+00  -3.1096984e-01   7.1289137e-01  -3.9153608e-02   1.3826793e-01  -4.6413182e-01   1.3730435e+00  -5.1735478e-02   2.6630687e-01  -4.6413182e-01
   3.9900000e+00  -3.1150782e-01   7.1110468e-01  -3.9413101e-02   1.3792139e-01  -4.6505401e-01   1.3696023e+00  -5.2084061e-02   2.6563944e-01  -4.6505401e-01
   4.0000000e+00  -3.1204317e-01   7.0932692e-01  -3.9671311e-02   1.3757659e-01  -4.6597217e-01   1.3661783e+00  -5.2430997e-02   2.6497534e-01  -4.6597217e-01
   4.0100000e+00  -3.1257591e-01   7.0755802e-01  -3.9928247e-02   1.3723350e-01  -4.6688631e-01   1.3627713e+00  -5.2776295e-02   2.6431455e-01  -4.6688631e-01
   4.0200000e+00  -3.1310605e-01   7.0579793e-01  -4.0183919e-02   1.3689213e-01  -4.6779647e-01   1.3593813e+00  -5.3119969e-02   2.6365706e-01  -4.6779647e-01
   4.0300000e+00  -3.1363362e-01   7.0404657e-01  -4.0438335e-02   1.3655244e-01  -4.6870266e-01   1.3560082e+00  -5.3462029e-02   2.6300282e-01  -4.6870266e-01
   4.0400000e+00  -3.1415864e-01   7.0230388e-01  -4.0691506e-02   1.3621444e-01  -4.6960492e-01   1.3526517e+00  -5.3802487e-02   2.6235182e-01  -4.6960492e-01
   4.0500000e+00  -3.1468112e-01   7.0056979e-01  -4.0943439e-02   1.3587811e-01  -4.7050327e-01   1.3493119e+00  -5.4141354e-02   2.6170404e-01  -4.7050327e-01
   4.0600000e+00  -3.1520108e-01   6.9884425e-01  -4.1194145e-02   1.3554344e-01  -4.7139773e-01   1.3459884e+00  -5.4478641e-02   2.6105945e-01  -4.7139773e-01
   4.0700000e+00  -3.1571854e-01   6.9712719e-01  -4.1443632e-02   1.3521041e-01  -4.7228834e-01   1.3426813e+00  -5.4814360e-02   2.6041803e-01  -4.7228834e-01
   4.0800000e+00  -3.1623352e-01   6.9541855e-01  -4.1691909e-02   1.3487901e-01  -4.7317511e-01   1.3393904e+00  -5.5148520e-02   2.5977975e-01  -4.7317511e-01
   4.0900000e+00  -3.1674603e-01   6.9371826e-01  -4.1938985e-02   1.3454923e-01  -4.7405806e-01   1.3361156e+00  -5.5481133e-02   2.5914459e-01  -4.7405806e-01
   4.1000000e+00  -3.1725610e-01   6.9202626e-01  -4.2184869e-02   1.3422106e-01  -4.7493724e-01   1.3328568e+00  -5.5812210e-02   2.5851253e-01  -4.7493724e-01
   4.1100000e+00  -3.1776374e-01   6.9034250e-01  -4.2429568e-02   1.3389449e-01  -4.7581265e-01   1.3296139e+00  -5.6141761e-02   2.5788354e-01  -4.7581265e-01
   4.1200000e+00  -3.1826897e-01   6.8866691e-01  -4.2673092e-02   1.3356950e-01  -4.7668432e-01   1.3263867e+00  -5.6469797e-02   2.5725761e-01  -4.7668432e-01
   4.1300000e+00  -3.1877180e-01   6.8699943e-01  -4.2915450e-02   1.3324609e-01  -4.7755228e-01   1.3231751e+00  -5.6796328e-02   2.5663471e-01  -4.7755228e-01
   4.1400000e+00  -3.1927225e-01   6.8534002e-01  -4.3156648e-02   1.3292424e-01  -4.7841655e-01   1.3199790e+00  -5.7121364e-02   2.5601482e-01  -4.7841655e-01
   4.1500000e+00  -3.1977035e-01   6.8368859e-01  -4.3396697e-02   1.3260394e-01  -4.7927716e-01   1.3167983e+00  -5.7444917e-02   2.5539792e-01  -4.7927716e-01
   4.1600000e+00  -3.2026610e-01   6.8204511e-01  -4.3635603e-02   1.3228518e-01  -4.8013412e-01   1.3136329e+00  -5.7766995e-02   2.5478398e-01  -4.8013412e-01
   4.1700000e+00  -3.2075952e-01   6.8040951e-01  -4.3873376e-02   1.3196795e-01  -4.8098746e-01   1.3104827e+00  -5.8087609e-02   2.5417299e-01  -4.8098746e-01
   4.1800000e+00  -3.2125063e-01   6.7878174e-01  -4.4110023e-02   1.3165224e-01  -4.8183721e-01   1.3073476e+00  -5.8406769e-02   2.5356492e-01  -4.8183721e-01
   4.1900000e+00  -3.2173944e-01   6.7716173e-01  -4.4345551e-02   1.3133803e-01  -4.8268338e-01   1.3042274e+00  -5.8724485e-02   2.5295975e-01  -4.8268338e-01
   4.2000000e+00  -3.2222598e-01   6.7554944e-01  -4.4579970e-02   1.3102532e-01  -4.8352600e-01   1.3011221e+00  -5.9040766e-02   2.5235747e-01  -4.8352600e-01
   4.2100000e+00  -3.2271025e-01   6.7394481e-01  -4.4813287e-02   1.3071410e-01  -4.8436509e-01   1.2980316e+00  -5.9355623e-02   2.5175804e-01  -4.8436509e-01
   4.2200000e+00  -3.2319227e-01   6.7234779e-01  -4.5045509e-02   1.3040435e-01  -4.8520067e-01   1.2949557e+00  -5.9669064e-02   2.5116146e-01  -4.8520067e-01
   4.2300000e+00  -3.2367207e-01   6.7075831e-01  -4.5276645e-02   1.3009606e-01  -4.8603277e-01   1.2918943e+00  -5.9981100e-02   2.5056770e-01  -4.8603277e-01
   4.2400000e+00  -3.2414964e-01   6.6917634e-01  -4.5506701e-02   1.2978923e-01  -4.8686140e-01   1.2888474e+00  -6.0291739e-02   2.4997674e-01  -4.8686140e-01
   4.2500000e+00  -3.2462502e-01   6.6760180e-01  -4.5735686e-02   1.2948385e-01  -4.8768659e-01   1.2858148e+00  -6.0600992e-02   2.4938856e-01  -4.8768659e-01
   4.2600000e+00  -3.2509821e-01   6.6603466e-01  -4.5963607e-02   1.2917989e-01  -4.8850836e-01   1.2827965e+00  -6.0908867e-02   2.4880314e-01  -4.8850836e-01
   4.2700000e+00  -3.2556922e-01   6.6447486e-01  -4.6190471e-02   1.2887737e-01  -4.8932673e-01   1.2797923e+00  -6.1215374e-02   2.4822046e-01  -4.8932673e-01
   4.2800000e+00  -3.2603809e-01   6.6292235e-01  -4.6416286e-02   1.2857625e-01  -4.9014173e-01   1.2768021e+00  -6.1520522e-02   2.4764051e-01  -4.9014173e-01
   4.2900000e+00  -3.2650481e-01   6.6137708e-01  -4.6641059e-02   1.2827654e-01  -4.9095336e-01   1.2738259e+00  -6.1824319e-02   2.4706325e-01  -4.9095336e-01
   4.3000000e+00  -3.2696940e-01   6.5983899e-01  -4.6864797e-02   1.2797822e-01  -4.9176166e-01   1.2708635e+00  -6.2126775e-02   2.4648869e-01  -4.9176166e-01
   4.3100000e+00  -3.2743188e-01   6.5830804e-01  -4.7087507e-02   1.2768129e-01  -4.9256664e-01   1.2679148e+00  -6.2427898e-02   2.4591679e-01  -4.9256664e-01
   4.3200000e+00  -3.2789227e-01   6.5678418e-01  -4.7309196e-02   1.2738573e-01  -4.9336833e-01   1.2649799e+00  -6.2727698e-02   2.4534754e-01  -4.9336833e-01
   4.3300000e+00  -3.2835057e-01   6.5526736e-01  -4.7529872e-02   1.2709154e-01  -4.9416674e-01   1.2620584e+00  -6.3026183e-02   2.4478091e-01  -4.9416674e-01
   4.3400000e+00  -3.2880680e-01   6.5375753e-01  -4.7749540e-02   1.2679870e-01  -4.9496189e-01   1.2591505e+00  -6.3323361e-02   2.4421690e-01  -4.9496189e-01
   4.3500000e+00  -3.2926098e-01   6.5225464e-01  -4.7968209e-02   1.2650721e-01  -4.9575381e-01   1.2562559e+00  -6.3619242e-02   2.4365549e-01  -4.9575381e-01
   4.3600000e+00  -3.2971311e-01   6.5075864e-01  -4.8185885e-02   1.2621705e-01  -4.9654252e-01   1.2533745e+00  -6.3913833e-02   2.4309664e-01  -4.9654252e-01
   4.3700000e+00  -3.3016322e-01   6.4926949e-01  -4.8402575e-02   1.2592823e-01  -4.9732802e-01   1.2505064e+00  -6.4207144e-02   2.4254036e-01  -4.9732802e-01
   4.3800000e+00  -3.3061131e-01   6.4778714e-01  -4.8618285e-02   1.2564072e-01  -4.9811035e-01   1.2476514e+00  -6.4499182e-02   2.4198661e-01  -4.9811035e-01
   4.3900000e+00  -3.3105740e-01   6.4631154e-01  -4.8833022e-02   1.2535452e-01  -4.9888953e-01   1.2448093e+00  -6.4789955e-02   2.4143539e-01  -4.9888953e-01
   4.4000000e+00  -3.3150151e-01   6.4484265e-01  -4.9046792e-02   1.2506962e-01  -4.9966556e-01   1.2419802e+00  -6.5079473e-02   2.4088667e-01  -4.9966556e-01
   4.4100000e+00  -3.3194364e-01   6.4338042e-01  -4.9259603e-02   1.2478602e-01  -5.0043847e-01   1.2391639e+00  -6.5367742e-02   2.4034044e-01  -5.0043847e-01
   4.4200000e+00  -3.3238381e-01   6.4192481e-01  -4.9471460e-02   1.2450370e-01  -5.0120828e-01   1.2363604e+00  -6.5654772e-02   2.3979669e-01  -5.0120828e-01
   4.4300000e+00  -3.3282203e-01   6.4047577e-01  -4.9682370e-02   1.2422265e-01  -5.0197501e-01   1.2335695e+00  -6.5940570e-02   2.3925539e-01  -5.0197501e-01
   4.4400000e+00  -3.3325832e-01   6.3903326e-01  -4.9892339e-02   1.2394287e-01  -5.0273868e-01   1.2307912e+00  -6.6225143e-02   2.3871652e-01  -5.0273868e-01
   4.4500000e+00  -3.3369268e-01   6.3759723e-01  -5.0101374e-02   1.2366435e-01  -5.0349930e-01   1.2280254e+00  -6.6508501e-02   2.3818008e-01  -5.0349930e-01
   4.4600000e+00  -3.3412514e-01   6.3616764e-01  -5.0309480e-02   1.2338707e-01  -5.0425689e-01   1.2252720e+00  -6.6790650e-02   2.3764605e-01  -5.0425689e-01
   4.4700000e+00  -3.3455570e-01   6.3474444e-01  -5.0516665e-02   1.2311104e-01  -5.0501148e-01   1.2225309e+00  -6.7071598e-02   2.3711440e-01  -5.0501148e-01
   4.4800000e+00  -3.3498437e-01   6.3332760e-01  -5.0722933e-02   1.2283624e-01  -5.0576307e-01   1.2198020e+00  -6.7351354e-02   2.3658513e-01  -5.0576307e-01
   4.4900000e+00  -3.3541117e-01   6.3191707e-01  -5.0928292e-02   1.2256266e-01  -5.0651168e-01   1.2170853e+00  -6.7629924e-02   2.3605821e-01  -5.0651168e-01
   4.5000000e+00  -3.3583611e-01   6.3051281e-01  -5.1132746e-02   1.2229030e-01  -5.0725735e-01   1.2143807e+00  -6.7907316e-02   2.3553364e-01  -5.0725735e-01
   4.5100000e+00  -3.3625921e-01   6.2911478e-01  -5.1336303e-02   1.2201915e-01  -5.0800007e-01   1.2116880e+00  -6.8183537e-02   2.3501139e-01  -5.0800007e-01
   4.5200000e+00  -3.3668047e-01   6.2772293e-01  -5.1538968e-02   1.2174919e-01  -5.0873987e-01   1.2090073e+00  -6.8458596e-02   2.3449145e-01  -5.0873987e-01
   4.5300000e+00  -3.3709990e-01   6.2633723e-01  -5.1740746e-02   1.2148043e-01  -5.0947677e-01   1.2063384e+00  -6.8732498e-02   2.3397381e-01  -5.0947677e-01
   4.5400000e+00  -3.3751752e-01   6.2495764e-01  -5.1941644e-02   1.2121285e-01  -5.1021078e-01   1.2036813e+00  -6.9005252e-02   2.3345845e-01  -5.1021078e-01
   4.5500000e+00  -3.3793334e-01   6.2358410e-01  -5.2141668e-02   1.2094645e-01  -5.1094192e-01   1.2010358e+00  -6.9276865e-02   2.3294535e-01  -5.1094192e-01
   4.5600000e+00  -3.3834738e-01   6.2221659e-01  -5.2340822e-02   1.2068122e-01  -5.1167021e-01   1.1984020e+00  -6.9547344e-02   2.3243451e-01  -5.1167021e-01
   4.5700000e+00  -3.3875963e-01   6.2085507e-01  -5.2539114e-02   1.2041714e-01  -5.1239566e-01   1.1957796e+00  -6.9816696e-02   2.3192590e-01  -5.1239566e-01
   4.5800000e+00  -3.3917012e-01   6.1949949e-01  -5.2736547e-02   1.2015422e-01  -5.1311829e-01   1.1931688e+00  -7.0084928e-02   2.3141951e-01  -5.1311829e-01
   4.5900000e+00  -3.3957886e-01   6.1814982e-01  -5.2933129e-02   1.1989245e-01  -5.1383811e-01   1.1905693e+00  -7.0352046e-02   2.3091533e-01  -5.1383811e-01
   4.6000000e+00  -3.3998585e-01   6.1680601e-01  -5.3128863e-02   1.1963181e-01  -5.1455515e-01   1.1879811e+00  -7.0618059e-02   2.3041334e-01  -5.1455515e-01
   4.6100000e+00  -3.4039111e-01   6.1546804e-01  -5.3323757e-02   1.1937231e-01  -5.1526942e-01   1.1854041e+00  -7.0882972e-02   2.2991353e-01  -5.1526942e-01
   4.6200000e+00  -3.4079465e-01   6.1413586e-01  -5.3517815e-02   1.1911393e-01  -5.1598093e-01   1.1828383e+00  -7.1146793e-02   2.2941588e-01  -5.1598093e-01
   4.6300000e+00  -3.4119648e-01   6.1280943e-01  -5.3711042e-02   1.1885666e-01  -5.1668970e-01   1.1802836e+00  -7.1409528e-02   2.2892038e-01  -5.1668970e-01
   4.6400000e+00  -3.4159661e-01   6.1148872e-01  -5.3903445e-02   1.1860051e-01  -5.1739575e-01   1.1777399e+00  -7.1671184e-02   2.2842702e-01  -5.1739575e-01
   4.6500000e+00  -3.4199505e-01   6.1017369e-01  -5.4095027e-02   1.1834545e-01  -5.1809910e-01   1.1752071e+00  -7.1931768e-02   2.2793578e-01  -5.1809910e-01
   4.6600000e+00  -3.4239181e-01   6.0886431e-01  -5.4285795e-02   1.1809149e-01  -5.1879974e-01   1.1726852e+00  -7.2191286e-02   2.2744664e-01  -5.1879974e-01
   4.6700000e+00  -3.4278691e-01   6.0756053e-01  -5.4475754e-02   1.1783862e-01  -5.1949772e-01   1.1701741e+00  -7.2449744e-02   2.2695961e-01  -5.1949772e-01
   4.6800000e+00  -3.4318035e-01   6.0626232e-01  -5.4664908e-02   1.1758683e-01  -5.2019303e-01   1.1676737e+00  -7.2707150e-02   2.2647465e-01  -5.2019303e-01
   4.6900000e+00  -3.4357214e-01   6.0496965e-01  -5.4853264e-02   1.1733611e-01  -5.2088569e-01   1.1651840e+00  -7.2963509e-02   2.2599176e-01  -5.2088569e-01
   4.7000000e+00  -3.4396230e-01   6.0368248e-01  -5.5040825e-02   1.1708646e-01  -5.2157573e-01   1.1627049e+00  -7.3218828e-02   2.2551093e-01  -5.2157573e-01
   4.7100000e+00  -3.4435083e-01   6.0240078e-01  -5.5227597e-02   1.1683787e-01  -5.2226314e-01   1.1602363e+00  -7.3473114e-02   2.2503214e-01  -5.2226314e-01
   4.7200000e+00  -3.4473775e-01   6.0112451e-01  -5.5413585e-02   1.1659033e-01  -5.2294796e-01   1.1577782e+00  -7.3726372e-02   2.2455537e-01  -5.2294796e-01
   4.7300000e+00  -3.4512306e-01   5.9985363e-01  -5.5598793e-02   1.1634384e-01  -5.2363019e-01   1.1553304e+00  -7.3978609e-02   2.2408063e-01  -5.2363019e-01
   4.7400000e+00  -3.4550677e-01   5.9858811e-01  -5.5783228e-02   1.1609839e-01  -5.2430984e-01   1.1528930e+00  -7.4229830e-02   2.2360788e-01  -5.2430984e-01
   4.7500000e+00  -3.4588890e-01   5.9732793e-01  -5.5966893e-02   1.1585397e-01  -5.2498694e-01   1.1504659e+00  -7.4480043e-02   2.2313713e-01  -5.2498694e-01
   4.7600000e+00  -3.4626945e-01   5.9607304e-01  -5.6149793e-02   1.1561058e-01  -5.2566150e-01   1.1480489e+00  -7.4729253e-02   2.2266835e-01  -5.2566150e-01
   4.7700000e+00  -3.4664844e-01   5.9482341e-01  -5.6331933e-02   1.1536821e-01  -5.2633352e-01   1.1456421e+00  -7.4977466e-02   2.2220154e-01  -5.2633352e-01
   4.7800000e+00  -3.4702586e-01   5.9357901e-01  -5.6513319e-02   1.1512685e-01  -5.2700304e-01   1.1432454e+00  -7.5224688e-02   2.2173669e-01  -5.2700304e-01
   4.7900000e+00  -3.4740175e-01   5.9233980e-01  -5.6693953e-02   1.1488650e-01  -5.2767005e-01   1.1408587e+00  -7.5470925e-02   2.2127377e-01  -5.2767005e-01
   4.8000000e+00  -3.4777609e-01   5.9110576e-01  -5.6873842e-02   1.1464716e-01  -5.2833457e-01   1.1384819e+00  -7.5716183e-02   2.2081278e-01  -5.2833457e-01
   4.8100000e+00  -3.4814891e-01   5.8987685e-01  -5.7052990e-02   1.1440880e-01  -5.2899662e-01   1.1361150e+00  -7.5960468e-02   2.2035371e-01  -5.2899662e-01
   4.8200000e+00  -3.4852021e-01   5.8865304e-01  -5.7231401e-02   1.1417144e-01  -5.2965622e-01   1.1337579e+00  -7.6203785e-02   2.1989655e-01  -5.2965622e-01
   4.8300000e+00  -3.4888999e-01   5.8743430e-01  -5.7409080e-02   1.1393506e-01  -5.3031336e-01   1.1314106e+00  -7.6446141e-02   2.1944128e-01  -5.3031336e-01
   4.8400000e+00  -3.4925828e-01   5.8622059e-01  -5.7586031e-02   1.1369966e-01  -5.3096808e-01   1.1290729e+00  -7.6687540e-02   2.1898788e-01  -5.3096808e-01
   4.8500000e+00  -3.4962508e-01   5.8501189e-01  -5.7762260e-02   1.1346523e-01  -5.3162038e-01   1.1267449e+00  -7.6927989e-02   2.1853636e-01  -5.3162038e-01
   4.8600000e+00  -3.4999039e-01   5.8380816e-01  -5.7937769e-02   1.1323176e-01  -5.3227027e-01   1.1244265e+00  -7.7167493e-02   2.1808670e-01  -5.3227027e-01
   4.8700000e+00  -3.5035424e-01   5.8260938e-01  -5.8112564e-02   1.1299925e-01  -5.3291777e-01   1.1221177e+00  -7.7406058e-02   2.1763888e-01  -5.3291777e-01
   4.8800000e+00  -3.5071661e-01   5.8141550e-01  -5.8286649e-02   1.1276769e-01  -5.3356290e-01   1.1198182e+00  -7.7643689e-02   2.1719290e-01  -5.3356290e-01
   4.8900000e+00  -3.5107753e-01   5.8022652e-01  -5.8460029e-02   1.1253709e-01  -5.3420565e-01   1.1175282e+00  -7.7880392e-02   2.1674874e-01  -5.3420565e-01
   4.9000000e+00  -3.5143701e-01   5.7904238e-01  -5.8632707e-02   1.1230742e-01  -5.3484606e-01   1.1152476e+00  -7.8116172e-02   2.1630640e-01  -5.3484606e-01
   4.9100000e+00  -3.5179505e-01   5.7786307e-01  -5.8804688e-02   1.1207869e-01  -5.3548412e-01   1.1129762e+00  -7.8351034e-02   2.1586586e-01  -5.3548412e-01
   4.9200000e+00  -3.5215165e-01   5.7668855e-01  -5.8975976e-02   1.1185088e-01  -5.3611986e-01   1.1107140e+00  -7.8584985e-02   2.1542711e-01  -5.3611986e-01
   4.9300000e+00  -3.5250684e-01   5.7551880e-01  -5.9146575e-02   1.1162401e-01  -5.3675329e-01   1.1084611e+00  -7.8818028e-02   2.1499013e-01  -5.3675329e-01
   4.9400000e+00  -3.5286061e-01   5.7435378e-01  -5.9316489e-02   1.1139805e-01  -5.3738441e-01   1.1062172e+00  -7.9050170e-02   2.1455493e-01  -5.3738441e-01
   4.9500000e+00  -3.5321298e-01   5.7319347e-01  -5.9485724e-02   1.1117300e-01  -5.3801325e-01   1.1039824e+00  -7.9281416e-02   2.1412149e-01  -5.3801325e-01
   4.9600000e+00  -3.5356396e-01   5.7203784e-01  -5.9654281e-02   1.1094886e-01  -5.3863981e-01   1.1017567e+00  -7.9511770e-02   2.1368979e-01  -5.3863981e-01
   4.9700000e+00  -3.5391354e-01   5.7088685e-01  -5.9822167e-02   1.1072562e-01  -5.3926410e-01   1.0995398e+00  -7.9741239e-02   2.1325983e-01  -5.3926410e-01
   4.9800000e+00  -3.5426175e-01   5.6974049e-01  -5.9989384e-02   1.1050328e-01  -5.3988614e-01   1.0973319e+00  -7.9969827e-02   2.1283160e-01  -5.3988614e-01
   4.9900000e+00  -3.5460859e-01   5.6859873e-01  -6.0155936e-02   1.1028183e-01  -5.4050595e-01   1.0951329e+00  -8.0197538e-02   2.1240508e-01  -5.4050595e-01
   5.0000000e+00  -3.5495406e-01   5.6746153e-01  -6.0321828e-02   1.1006127e-01  -5.4112352e-01   1.0929426e+00  -8.0424379e-02   2.1198027e-01  -5.4112352e-01


==> convergence.txt <==
   X               Y
   8.9017472e-01   1.0000000e+00
   1.1157900e+00   2.0000000e+00
   1.4879166e+00   3.0000000e+00
   1.7258071e+00   4.0000000e+00
   1.8283462e+00   5.0000000e+00
   1.8665222e+00   6.0000000e+00
   1.9127877e+00   7.0000000e+00
   1.9192854e+00   8.0000000e+00
   1.9208654e+00   9.0000000e+00
   1.9218524e+00   1.0000000e+01
   1.9220294e+00   1.1000000e+01
   1.9223483e+00   1.2000000e+01
   1.9223966e+00   1.3000000e+01
   1.9224079e+00   1.4000000e+01
   1.9224166e+00   1.5000000e+01

